Benchmark for Anonymous Video Analytics

Out-of-home audience measurement aims to count and characterize the people exposed to advertising content in the physical world. While audience measurement solutions based on computer vision are of increasing interest, no commonly accepted benchmark exists to evaluate and compare their performance. In this paper, we propose the first benchmark for digital out-of-home audience measurement that evaluates the vision-based tasks of audience localization and counting, and audience demographics. The benchmark is composed of a novel, dataset captured at multiple locations and a set of performance measures. Using the benchmark, we present an in-depth comparison of eight open-source algorithms on four hardware platforms with GPU and CPU-optimized inferences and of two commercial off-the-shelf solutions for localization, count, age, and gender estimation. This benchmark and related open-source codes are available at http://ava.eecs.qmul.ac.uk.

==> COE.txt <==
0	0	0
0	1	1
0	2	2
0	3	3
0	4	4
0	5	5
0	6	6
0	7	7
0	8	8
0	9	9
0	10	10
0	11	11
0	12	12
0	13	13
0	14	14
0	15	15
0	16	16
0	17	17
0	18	18
0	19	19
0	20	20
		
1	0	1
1	1	0
1	2	1
1	3	2
1	4	3
1	5	4
1	6	5
1	7	6
1	8	7
1	9	8
1	10	9
1	11	10
1	12	11
1	13	12
1	14	13
1	15	14
1	16	15
1	17	16
1	18	17
1	19	18
1	20	19
		
2	0	1
2	1	0.5
2	2	0
2	3	0.5
2	4	1
2	5	1.5
2	6	2
2	7	2.5
2	8	3
2	9	3.5
2	10	4
2	11	4.5
2	12	5
2	13	5.5
2	14	6
2	15	6.5
2	16	7
2	17	7.5
2	18	8
2	19	8.5
2	20	9
		
3	0	1
3	1	0.666666667
3	2	0.333333333
3	3	0
3	4	0.333333333
3	5	0.666666667
3	6	1
3	7	1.333333333
3	8	1.666666667
3	9	2
3	10	2.333333333
3	11	2.666666667
3	12	3
3	13	3.333333333
3	14	3.666666667
3	15	4
3	16	4.333333333
3	17	4.666666667
3	18	5
3	19	5.333333333
3	20	5.666666667
		
4	0	1
4	1	0.75
4	2	0.5
4	3	0.25
4	4	0
4	5	0.25
4	6	0.5
4	7	0.75
4	8	1
4	9	1.25
4	10	1.5
4	11	1.75
4	12	2
4	13	2.25
4	14	2.5
4	15	2.75
4	16	3
4	17	3.25
4	18	3.5
4	19	3.75
4	20	4
		
5	0	1
5	1	0.8
5	2	0.6
5	3	0.4
5	4	0.2
5	5	0
5	6	0.2
5	7	0.4
5	8	0.6
5	9	0.8
5	10	1
5	11	1.2
5	12	1.4
5	13	1.6
5	14	1.8
5	15	2
5	16	2.2
5	17	2.4
5	18	2.6
5	19	2.8
5	20	3
		
6	0	1
6	1	0.833333333
6	2	0.666666667
6	3	0.5
6	4	0.333333333
6	5	0.166666667
6	6	0
6	7	0.166666667
6	8	0.333333333
6	9	0.5
6	10	0.666666667
6	11	0.833333333
6	12	1
6	13	1.166666667
6	14	1.333333333
6	15	1.5
6	16	1.666666667
6	17	1.833333333
6	18	2
6	19	2.166666667
6	20	2.333333333
		
7	0	1
7	1	0.857142857
7	2	0.714285714
7	3	0.571428571
7	4	0.428571429
7	5	0.285714286
7	6	0.142857143
7	7	0
7	8	0.142857143
7	9	0.285714286
7	10	0.428571429
7	11	0.571428571
7	12	0.714285714
7	13	0.857142857
7	14	1
7	15	1.142857143
7	16	1.285714286
7	17	1.428571429
7	18	1.571428571
7	19	1.714285714
7	20	1.857142857
		
8	0	1
8	1	0.875
8	2	0.75
8	3	0.625
8	4	0.5
8	5	0.375
8	6	0.25
8	7	0.125
8	8	0
8	9	0.125
8	10	0.25
8	11	0.375
8	12	0.5
8	13	0.625
8	14	0.75
8	15	0.875
8	16	1
8	17	1.125
8	18	1.25
8	19	1.375
8	20	1.5
		
9	0	1
9	1	0.888888889
9	2	0.777777778
9	3	0.666666667
9	4	0.555555556
9	5	0.444444444
9	6	0.333333333
9	7	0.222222222
9	8	0.111111111
9	9	0
9	10	0.111111111
9	11	0.222222222
9	12	0.333333333
9	13	0.444444444
9	14	0.555555556
9	15	0.666666667
9	16	0.777777778
9	17	0.888888889
9	18	1
9	19	1.111111111
9	20	1.222222222
		
10	0	1
10	1	0.9
10	2	0.8
10	3	0.7
10	4	0.6
10	5	0.5
10	6	0.4
10	7	0.3
10	8	0.2
10	9	0.1
10	10	0
10	11	0.1
10	12	0.2
10	13	0.3
10	14	0.4
10	15	0.5
10	16	0.6
10	17	0.7
10	18	0.8
10	19	0.9
10	20	1
		
11	0	1
11	1	0.909090909
11	2	0.818181818
11	3	0.727272727
11	4	0.636363636
11	5	0.545454545
11	6	0.454545455
11	7	0.363636364
11	8	0.272727273
11	9	0.181818182
11	10	0.090909091
11	11	0
11	12	0.090909091
11	13	0.181818182
11	14	0.272727273
11	15	0.363636364
11	16	0.454545455
11	17	0.545454545
11	18	0.636363636
11	19	0.727272727
11	20	0.818181818
		
12	0	1
12	1	0.916666667
12	2	0.833333333
12	3	0.75
12	4	0.666666667
12	5	0.583333333
12	6	0.5
12	7	0.416666667
12	8	0.333333333
12	9	0.25
12	10	0.166666667
12	11	0.083333333
12	12	0
12	13	0.083333333
12	14	0.166666667
12	15	0.25
12	16	0.333333333
12	17	0.416666667
12	18	0.5
12	19	0.583333333
12	20	0.666666667
		
13	0	1
13	1	0.923076923
13	2	0.846153846
13	3	0.769230769
13	4	0.692307692
13	5	0.615384615
13	6	0.538461538
13	7	0.461538462
13	8	0.384615385
13	9	0.307692308
13	10	0.230769231
13	11	0.153846154
13	12	0.076923077
13	13	0
13	14	0.076923077
13	15	0.153846154
13	16	0.230769231
13	17	0.307692308
13	18	0.384615385
13	19	0.461538462
13	20	0.538461538
		
14	0	1
14	1	0.928571429
14	2	0.857142857
14	3	0.785714286
14	4	0.714285714
14	5	0.642857143
14	6	0.571428571
14	7	0.5
14	8	0.428571429
14	9	0.357142857
14	10	0.285714286
14	11	0.214285714
14	12	0.142857143
14	13	0.071428571
14	14	0
14	15	0.071428571
14	16	0.142857143
14	17	0.214285714
14	18	0.285714286
14	19	0.357142857
14	20	0.428571429
		
15	0	1
15	1	0.933333333
15	2	0.866666667
15	3	0.8
15	4	0.733333333
15	5	0.666666667
15	6	0.6
15	7	0.533333333
15	8	0.466666667
15	9	0.4
15	10	0.333333333
15	11	0.266666667
15	12	0.2
15	13	0.133333333
15	14	0.066666667
15	15	0
15	16	0.066666667
15	17	0.133333333
15	18	0.2
15	19	0.266666667
15	20	0.333333333
		
16	0	1
16	1	0.9375
16	2	0.875
16	3	0.8125
16	4	0.75
16	5	0.6875
16	6	0.625
16	7	0.5625
16	8	0.5
16	9	0.4375
16	10	0.375
16	11	0.3125
16	12	0.25
16	13	0.1875
16	14	0.125
16	15	0.0625
16	16	0
16	17	0.0625
16	18	0.125
16	19	0.1875
16	20	0.25
		
17	0	1
17	1	0.941176471
17	2	0.882352941
17	3	0.823529412
17	4	0.764705882
17	5	0.705882353
17	6	0.647058824
17	7	0.588235294
17	8	0.529411765
17	9	0.470588235
17	10	0.411764706
17	11	0.352941176
17	12	0.294117647
17	13	0.235294118
17	14	0.176470588
17	15	0.117647059
17	16	0.058823529
17	17	0
17	18	0.058823529
17	19	0.117647059
17	20	0.176470588
		
18	0	1
18	1	0.944444444
18	2	0.888888889
18	3	0.833333333
18	4	0.777777778
18	5	0.722222222
18	6	0.666666667
18	7	0.611111111
18	8	0.555555556
18	9	0.5
18	10	0.444444444
18	11	0.388888889
18	12	0.333333333
18	13	0.277777778
18	14	0.222222222
18	15	0.166666667
18	16	0.111111111
18	17	0.055555556
18	18	0
18	19	0.055555556
18	20	0.111111111
		
19	0	1
19	1	0.947368421
19	2	0.894736842
19	3	0.842105263
19	4	0.789473684
19	5	0.736842105
19	6	0.684210526
19	7	0.631578947
19	8	0.578947368
19	9	0.526315789
19	10	0.473684211
19	11	0.421052632
19	12	0.368421053
19	13	0.315789474
19	14	0.263157895
19	15	0.210526316
19	16	0.157894737
19	17	0.105263158
19	18	0.052631579
19	19	0
19	20	0.052631579
		
20	0	1
20	1	0.95
20	2	0.9
20	3	0.85
20	4	0.8
20	5	0.75
20	6	0.7
20	7	0.65
20	8	0.6
20	9	0.55
20	10	0.5
20	11	0.45
20	12	0.4
20	13	0.35
20	14	0.3
20	15	0.25
20	16	0.2
20	17	0.15
20	18	0.1
20	19	0.05
20	20	0

==> F1.txt <==
0	0	0.0000
0	1	0.0000
0	2	0.0000
0	3	0.0000
0	4	0.0000
0	5	0.0000
0	6	0.0000
0	7	0.0000
0	8	0.0000
0	9	0.0000
0	10	0.0000
0	11	0.0000
0	12	0.0000
0	13	0.0000
0	14	0.0000
0	15	0.0000
0	16	0.0000
0	17	0.0000
0	18	0.0000
0	19	0.0000
0	20	0.0000

1	0	0.0952
1	1	0.0909
1	2	0.0870
1	3	0.0833
1	4	0.0800
1	5	0.0769
1	6	0.0741
1	7	0.0714
1	8	0.0690
1	9	0.0667
1	10	0.0645
1	11	0.0625
1	12	0.0606
1	13	0.0588
1	14	0.0571
1	15	0.0556
1	16	0.0541
1	17	0.0526
1	18	0.0513
1	19	0.0500
1	20	0.0488

2	0	0.1818
2	1	0.1739
2	2	0.1667
2	3	0.1600
2	4	0.1538
2	5	0.1481
2	6	0.1429
2	7	0.1379
2	8	0.1333
2	9	0.1290
2	10	0.1250
2	11	0.1212
2	12	0.1176
2	13	0.1143
2	14	0.1111
2	15	0.1081
2	16	0.1053
2	17	0.1026
2	18	0.1000
2	19	0.0976
2	20	0.0952

3	0	0.2609
3	1	0.2500
3	2	0.2400
3	3	0.2308
3	4	0.2222
3	5	0.2143
3	6	0.2069
3	7	0.2000
3	8	0.1935
3	9	0.1875
3	10	0.1818
3	11	0.1765
3	12	0.1714
3	13	0.1667
3	14	0.1622
3	15	0.1579
3	16	0.1538
3	17	0.1500
3	18	0.1463
3	19	0.1429
3	20	0.1395

4	0	0.3333
4	1	0.3200
4	2	0.3077
4	3	0.2963
4	4	0.2857
4	5	0.2759
4	6	0.2667
4	7	0.2581
4	8	0.2500
4	9	0.2424
4	10	0.2353
4	11	0.2286
4	12	0.2222
4	13	0.2162
4	14	0.2105
4	15	0.2051
4	16	0.2000
4	17	0.1951
4	18	0.1905
4	19	0.1860
4	20	0.1818

5	0	0.4000
5	1	0.3846
5	2	0.3704
5	3	0.3571
5	4	0.3448
5	5	0.3333
5	6	0.3226
5	7	0.3125
5	8	0.3030
5	9	0.2941
5	10	0.2857
5	11	0.2778
5	12	0.2703
5	13	0.2632
5	14	0.2564
5	15	0.2500
5	16	0.2439
5	17	0.2381
5	18	0.2326
5	19	0.2273
5	20	0.2222

6	0	0.4615
6	1	0.4444
6	2	0.4286
6	3	0.4138
6	4	0.4000
6	5	0.3871
6	6	0.3750
6	7	0.3636
6	8	0.3529
6	9	0.3429
6	10	0.3333
6	11	0.3243
6	12	0.3158
6	13	0.3077
6	14	0.3000
6	15	0.2927
6	16	0.2857
6	17	0.2791
6	18	0.2727
6	19	0.2667
6	20	0.2609

7	0	0.5185
7	1	0.5000
7	2	0.4828
7	3	0.4667
7	4	0.4516
7	5	0.4375
7	6	0.4242
7	7	0.4118
7	8	0.4000
7	9	0.3889
7	10	0.3784
7	11	0.3684
7	12	0.3590
7	13	0.3500
7	14	0.3415
7	15	0.3333
7	16	0.3256
7	17	0.3182
7	18	0.3111
7	19	0.3043
7	20	0.2979

8	0	0.5714
8	1	0.5517
8	2	0.5333
8	3	0.5161
8	4	0.5000
8	5	0.4848
8	6	0.4706
8	7	0.4571
8	8	0.4444
8	9	0.4324
8	10	0.4211
8	11	0.4103
8	12	0.4000
8	13	0.3902
8	14	0.3810
8	15	0.3721
8	16	0.3636
8	17	0.3556
8	18	0.3478
8	19	0.3404
8	20	0.3333

9	0	0.6207
9	1	0.6000
9	2	0.5806
9	3	0.5625
9	4	0.5455
9	5	0.5294
9	6	0.5143
9	7	0.5000
9	8	0.4865
9	9	0.4737
9	10	0.4615
9	11	0.4500
9	12	0.4390
9	13	0.4286
9	14	0.4186
9	15	0.4091
9	16	0.4000
9	17	0.3913
9	18	0.3830
9	19	0.3750
9	20	0.3673

10	0	0.6667
10	1	0.6452
10	2	0.6250
10	3	0.6061
10	4	0.5882
10	5	0.5714
10	6	0.5556
10	7	0.5405
10	8	0.5263
10	9	0.5128
10	10	0.5000
10	11	0.4878
10	12	0.4762
10	13	0.4651
10	14	0.4545
10	15	0.4444
10	16	0.4348
10	17	0.4255
10	18	0.4167
10	19	0.4082
10	20	0.4000

11	0	0.7097
11	1	0.6875
11	2	0.6667
11	3	0.6471
11	4	0.6286
11	5	0.6111
11	6	0.5946
11	7	0.5789
11	8	0.5641
11	9	0.5500
11	10	0.5366
11	11	0.5238
11	12	0.5116
11	13	0.5000
11	14	0.4889
11	15	0.4783
11	16	0.4681
11	17	0.4583
11	18	0.4490
11	19	0.4400
11	20	0.4314

12	0	0.7500
12	1	0.7273
12	2	0.7059
12	3	0.6857
12	4	0.6667
12	5	0.6486
12	6	0.6316
12	7	0.6154
12	8	0.6000
12	9	0.5854
12	10	0.5714
12	11	0.5581
12	12	0.5455
12	13	0.5333
12	14	0.5217
12	15	0.5106
12	16	0.5000
12	17	0.4898
12	18	0.4800
12	19	0.4706
12	20	0.4615

13	0	0.7879
13	1	0.7647
13	2	0.7429
13	3	0.7222
13	4	0.7027
13	5	0.6842
13	6	0.6667
13	7	0.6500
13	8	0.6341
13	9	0.6190
13	10	0.6047
13	11	0.5909
13	12	0.5778
13	13	0.5652
13	14	0.5532
13	15	0.5417
13	16	0.5306
13	17	0.5200
13	18	0.5098
13	19	0.5000
13	20	0.4906

14	0	0.8235
14	1	0.8000
14	2	0.7778
14	3	0.7568
14	4	0.7368
14	5	0.7179
14	6	0.7000
14	7	0.6829
14	8	0.6667
14	9	0.6512
14	10	0.6364
14	11	0.6222
14	12	0.6087
14	13	0.5957
14	14	0.5833
14	15	0.5714
14	16	0.5600
14	17	0.5490
14	18	0.5385
14	19	0.5283
14	20	0.5185

15	0	0.8571
15	1	0.8333
15	2	0.8108
15	3	0.7895
15	4	0.7692
15	5	0.7500
15	6	0.7317
15	7	0.7143
15	8	0.6977
15	9	0.6818
15	10	0.6667
15	11	0.6522
15	12	0.6383
15	13	0.6250
15	14	0.6122
15	15	0.6000
15	16	0.5882
15	17	0.5769
15	18	0.5660
15	19	0.5556
15	20	0.5455

16	0	0.8889
16	1	0.8649
16	2	0.8421
16	3	0.8205
16	4	0.8000
16	5	0.7805
16	6	0.7619
16	7	0.7442
16	8	0.7273
16	9	0.7111
16	10	0.6957
16	11	0.6809
16	12	0.6667
16	13	0.6531
16	14	0.6400
16	15	0.6275
16	16	0.6154
16	17	0.6038
16	18	0.5926
16	19	0.5818
16	20	0.5714

17	0	0.9189
17	1	0.8947
17	2	0.8718
17	3	0.8500
17	4	0.8293
17	5	0.8095
17	6	0.7907
17	7	0.7727
17	8	0.7556
17	9	0.7391
17	10	0.7234
17	11	0.7083
17	12	0.6939
17	13	0.6800
17	14	0.6667
17	15	0.6538
17	16	0.6415
17	17	0.6296
17	18	0.6182
17	19	0.6071
17	20	0.5965

18	0	0.9474
18	1	0.9231
18	2	0.9000
18	3	0.8780
18	4	0.8571
18	5	0.8372
18	6	0.8182
18	7	0.8000
18	8	0.7826
18	9	0.7660
18	10	0.7500
18	11	0.7347
18	12	0.7200
18	13	0.7059
18	14	0.6923
18	15	0.6792
18	16	0.6667
18	17	0.6545
18	18	0.6429
18	19	0.6316
18	20	0.6207

19	0	0.9744
19	1	0.9500
19	2	0.9268
19	3	0.9048
19	4	0.8837
19	5	0.8636
19	6	0.8444
19	7	0.8261
19	8	0.8085
19	9	0.7917
19	10	0.7755
19	11	0.7600
19	12	0.7451
19	13	0.7308
19	14	0.7170
19	15	0.7037
19	16	0.6909
19	17	0.6786
19	18	0.6667
19	19	0.6552
19	20	0.6441

20	0	1.0000
20	1	0.9756
20	2	0.9524
20	3	0.9302
20	4	0.9091
20	5	0.8889
20	6	0.8696
20	7	0.8511
20	8	0.8333
20	9	0.8163
20	10	0.8000
20	11	0.7843
20	12	0.7692
20	13	0.7547
20	14	0.7407
20	15	0.7273
20	16	0.7143
20	17	0.7018
20	18	0.6897
20	19	0.6780
20	20	0.6667



==> MOE.txt <==
0	0	0.0000
0	1	1.0000
0	2	2.0000
0	3	3.0000
0	4	4.0000
0	5	5.0000
0	6	6.0000
0	7	7.0000
0	8	8.0000
0	9	9.0000
0	10	10.0000
0	11	11.0000
0	12	12.0000
0	13	13.0000
0	14	14.0000
0	15	15.0000
0	16	16.0000
0	17	17.0000
0	18	18.0000
0	19	19.0000
0	20	20.0000

1	0	1.0000
1	1	0.0000
1	2	1.0000
1	3	2.0000
1	4	3.0000
1	5	4.0000
1	6	5.0000
1	7	6.0000
1	8	7.0000
1	9	8.0000
1	10	9.0000
1	11	10.0000
1	12	11.0000
1	13	12.0000
1	14	13.0000
1	15	14.0000
1	16	15.0000
1	17	16.0000
1	18	17.0000
1	19	18.0000
1	20	19.0000

2	0	2.0000
2	1	1.0000
2	2	0.0000
2	3	1.0000
2	4	2.0000
2	5	3.0000
2	6	4.0000
2	7	5.0000
2	8	6.0000
2	9	7.0000
2	10	8.0000
2	11	9.0000
2	12	10.0000
2	13	11.0000
2	14	12.0000
2	15	13.0000
2	16	14.0000
2	17	15.0000
2	18	16.0000
2	19	17.0000
2	20	18.0000

3	0	3.0000
3	1	2.0000
3	2	1.0000
3	3	0.0000
3	4	1.0000
3	5	2.0000
3	6	3.0000
3	7	4.0000
3	8	5.0000
3	9	6.0000
3	10	7.0000
3	11	8.0000
3	12	9.0000
3	13	10.0000
3	14	11.0000
3	15	12.0000
3	16	13.0000
3	17	14.0000
3	18	15.0000
3	19	16.0000
3	20	17.0000

4	0	4.0000
4	1	3.0000
4	2	2.0000
4	3	1.0000
4	4	0.0000
4	5	1.0000
4	6	2.0000
4	7	3.0000
4	8	4.0000
4	9	5.0000
4	10	6.0000
4	11	7.0000
4	12	8.0000
4	13	9.0000
4	14	10.0000
4	15	11.0000
4	16	12.0000
4	17	13.0000
4	18	14.0000
4	19	15.0000
4	20	16.0000

5	0	5.0000
5	1	4.0000
5	2	3.0000
5	3	2.0000
5	4	1.0000
5	5	0.0000
5	6	1.0000
5	7	2.0000
5	8	3.0000
5	9	4.0000
5	10	5.0000
5	11	6.0000
5	12	7.0000
5	13	8.0000
5	14	9.0000
5	15	10.0000
5	16	11.0000
5	17	12.0000
5	18	13.0000
5	19	14.0000
5	20	15.0000

6	0	6.0000
6	1	5.0000
6	2	4.0000
6	3	3.0000
6	4	2.0000
6	5	1.0000
6	6	0.0000
6	7	1.0000
6	8	2.0000
6	9	3.0000
6	10	4.0000
6	11	5.0000
6	12	6.0000
6	13	7.0000
6	14	8.0000
6	15	9.0000
6	16	10.0000
6	17	11.0000
6	18	12.0000
6	19	13.0000
6	20	14.0000

7	0	7.0000
7	1	6.0000
7	2	5.0000
7	3	4.0000
7	4	3.0000
7	5	2.0000
7	6	1.0000
7	7	0.0000
7	8	1.0000
7	9	2.0000
7	10	3.0000
7	11	4.0000
7	12	5.0000
7	13	6.0000
7	14	7.0000
7	15	8.0000
7	16	9.0000
7	17	10.0000
7	18	11.0000
7	19	12.0000
7	20	13.0000

8	0	8.0000
8	1	7.0000
8	2	6.0000
8	3	5.0000
8	4	4.0000
8	5	3.0000
8	6	2.0000
8	7	1.0000
8	8	0.0000
8	9	1.0000
8	10	2.0000
8	11	3.0000
8	12	4.0000
8	13	5.0000
8	14	6.0000
8	15	7.0000
8	16	8.0000
8	17	9.0000
8	18	10.0000
8	19	11.0000
8	20	12.0000

9	0	9.0000
9	1	8.0000
9	2	7.0000
9	3	6.0000
9	4	5.0000
9	5	4.0000
9	6	3.0000
9	7	2.0000
9	8	1.0000
9	9	0.0000
9	10	1.0000
9	11	2.0000
9	12	3.0000
9	13	4.0000
9	14	5.0000
9	15	6.0000
9	16	7.0000
9	17	8.0000
9	18	9.0000
9	19	10.0000
9	20	11.0000

10	0	10.0000
10	1	9.0000
10	2	8.0000
10	3	7.0000
10	4	6.0000
10	5	5.0000
10	6	4.0000
10	7	3.0000
10	8	2.0000
10	9	1.0000
10	10	0.0000
10	11	1.0000
10	12	2.0000
10	13	3.0000
10	14	4.0000
10	15	5.0000
10	16	6.0000
10	17	7.0000
10	18	8.0000
10	19	9.0000
10	20	10.0000

11	0	11.0000
11	1	10.0000
11	2	9.0000
11	3	8.0000
11	4	7.0000
11	5	6.0000
11	6	5.0000
11	7	4.0000
11	8	3.0000
11	9	2.0000
11	10	1.0000
11	11	0.0000
11	12	1.0000
11	13	2.0000
11	14	3.0000
11	15	4.0000
11	16	5.0000
11	17	6.0000
11	18	7.0000
11	19	8.0000
11	20	9.0000

12	0	12.0000
12	1	11.0000
12	2	10.0000
12	3	9.0000
12	4	8.0000
12	5	7.0000
12	6	6.0000
12	7	5.0000
12	8	4.0000
12	9	3.0000
12	10	2.0000
12	11	1.0000
12	12	0.0000
12	13	1.0000
12	14	2.0000
12	15	3.0000
12	16	4.0000
12	17	5.0000
12	18	6.0000
12	19	7.0000
12	20	8.0000

13	0	13.0000
13	1	12.0000
13	2	11.0000
13	3	10.0000
13	4	9.0000
13	5	8.0000
13	6	7.0000
13	7	6.0000
13	8	5.0000
13	9	4.0000
13	10	3.0000
13	11	2.0000
13	12	1.0000
13	13	0.0000
13	14	1.0000
13	15	2.0000
13	16	3.0000
13	17	4.0000
13	18	5.0000
13	19	6.0000
13	20	7.0000

14	0	14.0000
14	1	13.0000
14	2	12.0000
14	3	11.0000
14	4	10.0000
14	5	9.0000
14	6	8.0000
14	7	7.0000
14	8	6.0000
14	9	5.0000
14	10	4.0000
14	11	3.0000
14	12	2.0000
14	13	1.0000
14	14	0.0000
14	15	1.0000
14	16	2.0000
14	17	3.0000
14	18	4.0000
14	19	5.0000
14	20	6.0000

15	0	15.0000
15	1	14.0000
15	2	13.0000
15	3	12.0000
15	4	11.0000
15	5	10.0000
15	6	9.0000
15	7	8.0000
15	8	7.0000
15	9	6.0000
15	10	5.0000
15	11	4.0000
15	12	3.0000
15	13	2.0000
15	14	1.0000
15	15	0.0000
15	16	1.0000
15	17	2.0000
15	18	3.0000
15	19	4.0000
15	20	5.0000

16	0	16.0000
16	1	15.0000
16	2	14.0000
16	3	13.0000
16	4	12.0000
16	5	11.0000
16	6	10.0000
16	7	9.0000
16	8	8.0000
16	9	7.0000
16	10	6.0000
16	11	5.0000
16	12	4.0000
16	13	3.0000
16	14	2.0000
16	15	1.0000
16	16	0.0000
16	17	1.0000
16	18	2.0000
16	19	3.0000
16	20	4.0000

17	0	17.0000
17	1	16.0000
17	2	15.0000
17	3	14.0000
17	4	13.0000
17	5	12.0000
17	6	11.0000
17	7	10.0000
17	8	9.0000
17	9	8.0000
17	10	7.0000
17	11	6.0000
17	12	5.0000
17	13	4.0000
17	14	3.0000
17	15	2.0000
17	16	1.0000
17	17	0.0000
17	18	1.0000
17	19	2.0000
17	20	3.0000

18	0	18.0000
18	1	17.0000
18	2	16.0000
18	3	15.0000
18	4	14.0000
18	5	13.0000
18	6	12.0000
18	7	11.0000
18	8	10.0000
18	9	9.0000
18	10	8.0000
18	11	7.0000
18	12	6.0000
18	13	5.0000
18	14	4.0000
18	15	3.0000
18	16	2.0000
18	17	1.0000
18	18	0.0000
18	19	1.0000
18	20	2.0000

19	0	19.0000
19	1	18.0000
19	2	17.0000
19	3	16.0000
19	4	15.0000
19	5	14.0000
19	6	13.0000
19	7	12.0000
19	8	11.0000
19	9	10.0000
19	10	9.0000
19	11	8.0000
19	12	7.0000
19	13	6.0000
19	14	5.0000
19	15	4.0000
19	16	3.0000
19	17	2.0000
19	18	1.0000
19	19	0.0000
19	20	1.0000

20	0	20.0000
20	1	19.0000
20	2	18.0000
20	3	17.0000
20	4	16.0000
20	5	15.0000
20	6	14.0000
20	7	13.0000
20	8	12.0000
20	9	11.0000
20	10	10.0000
20	11	9.0000
20	12	8.0000
20	13	7.0000
20	14	6.0000
20	15	5.0000
20	16	4.0000
20	17	3.0000
20	18	2.0000
20	19	1.0000
20	20	0.0000



==> MRE.txt <==
0	0	0.0000
0	1	1.0000
0	2	2.0000
0	3	3.0000
0	4	4.0000
0	5	5.0000
0	6	6.0000
0	7	7.0000
0	8	8.0000
0	9	9.0000
0	10	10.0000
0	11	11.0000
0	12	12.0000
0	13	13.0000
0	14	14.0000
0	15	15.0000
0	16	16.0000
0	17	17.0000
0	18	18.0000
0	19	19.0000
0	20	20.0000

1	0	1.0000
1	1	0.0000
1	2	1.0000
1	3	2.0000
1	4	3.0000
1	5	4.0000
1	6	5.0000
1	7	6.0000
1	8	7.0000
1	9	8.0000
1	10	9.0000
1	11	10.0000
1	12	11.0000
1	13	12.0000
1	14	13.0000
1	15	14.0000
1	16	15.0000
1	17	16.0000
1	18	17.0000
1	19	18.0000
1	20	19.0000

2	0	2.0000
2	1	1.0000
2	2	0.0000
2	3	1.0000
2	4	2.0000
2	5	3.0000
2	6	4.0000
2	7	5.0000
2	8	6.0000
2	9	7.0000
2	10	8.0000
2	11	9.0000
2	12	10.0000
2	13	11.0000
2	14	12.0000
2	15	13.0000
2	16	14.0000
2	17	15.0000
2	18	16.0000
2	19	17.0000
2	20	18.0000

3	0	3.0000
3	1	2.0000
3	2	1.0000
3	3	0.0000
3	4	1.0000
3	5	2.0000
3	6	3.0000
3	7	4.0000
3	8	5.0000
3	9	6.0000
3	10	7.0000
3	11	8.0000
3	12	9.0000
3	13	10.0000
3	14	11.0000
3	15	12.0000
3	16	13.0000
3	17	14.0000
3	18	15.0000
3	19	16.0000
3	20	17.0000

4	0	4.0000
4	1	3.0000
4	2	2.0000
4	3	1.0000
4	4	0.0000
4	5	1.0000
4	6	2.0000
4	7	3.0000
4	8	4.0000
4	9	5.0000
4	10	6.0000
4	11	7.0000
4	12	8.0000
4	13	9.0000
4	14	10.0000
4	15	11.0000
4	16	12.0000
4	17	13.0000
4	18	14.0000
4	19	15.0000
4	20	16.0000

5	0	5.0000
5	1	4.0000
5	2	3.0000
5	3	2.0000
5	4	1.0000
5	5	0.0000
5	6	1.0000
5	7	2.0000
5	8	3.0000
5	9	4.0000
5	10	5.0000
5	11	6.0000
5	12	7.0000
5	13	8.0000
5	14	9.0000
5	15	10.0000
5	16	11.0000
5	17	12.0000
5	18	13.0000
5	19	14.0000
5	20	15.0000

6	0	6.0000
6	1	5.0000
6	2	4.0000
6	3	3.0000
6	4	2.0000
6	5	1.0000
6	6	0.0000
6	7	1.0000
6	8	2.0000
6	9	3.0000
6	10	4.0000
6	11	5.0000
6	12	6.0000
6	13	7.0000
6	14	8.0000
6	15	9.0000
6	16	10.0000
6	17	11.0000
6	18	12.0000
6	19	13.0000
6	20	14.0000

7	0	7.0000
7	1	6.0000
7	2	5.0000
7	3	4.0000
7	4	3.0000
7	5	2.0000
7	6	1.0000
7	7	0.0000
7	8	1.0000
7	9	2.0000
7	10	3.0000
7	11	4.0000
7	12	5.0000
7	13	6.0000
7	14	7.0000
7	15	8.0000
7	16	9.0000
7	17	10.0000
7	18	11.0000
7	19	12.0000
7	20	13.0000

8	0	8.0000
8	1	7.0000
8	2	6.0000
8	3	5.0000
8	4	4.0000
8	5	3.0000
8	6	2.0000
8	7	1.0000
8	8	0.0000
8	9	1.0000
8	10	2.0000
8	11	3.0000
8	12	4.0000
8	13	5.0000
8	14	6.0000
8	15	7.0000
8	16	8.0000
8	17	9.0000
8	18	10.0000
8	19	11.0000
8	20	12.0000

9	0	9.0000
9	1	8.0000
9	2	7.0000
9	3	6.0000
9	4	5.0000
9	5	4.0000
9	6	3.0000
9	7	2.0000
9	8	1.0000
9	9	0.0000
9	10	1.0000
9	11	2.0000
9	12	3.0000
9	13	4.0000
9	14	5.0000
9	15	6.0000
9	16	7.0000
9	17	8.0000
9	18	9.0000
9	19	10.0000
9	20	11.0000

10	0	10.0000
10	1	9.0000
10	2	8.0000
10	3	7.0000
10	4	6.0000
10	5	5.0000
10	6	4.0000
10	7	3.0000
10	8	2.0000
10	9	1.0000
10	10	0.0000
10	11	1.0000
10	12	2.0000
10	13	3.0000
10	14	4.0000
10	15	5.0000
10	16	6.0000
10	17	7.0000
10	18	8.0000
10	19	9.0000
10	20	10.0000

11	0	11.0000
11	1	10.0000
11	2	9.0000
11	3	8.0000
11	4	7.0000
11	5	6.0000
11	6	5.0000
11	7	4.0000
11	8	3.0000
11	9	2.0000
11	10	1.0000
11	11	0.0000
11	12	1.0000
11	13	2.0000
11	14	3.0000
11	15	4.0000
11	16	5.0000
11	17	6.0000
11	18	7.0000
11	19	8.0000
11	20	9.0000

12	0	12.0000
12	1	11.0000
12	2	10.0000
12	3	9.0000
12	4	8.0000
12	5	7.0000
12	6	6.0000
12	7	5.0000
12	8	4.0000
12	9	3.0000
12	10	2.0000
12	11	1.0000
12	12	0.0000
12	13	1.0000
12	14	2.0000
12	15	3.0000
12	16	4.0000
12	17	5.0000
12	18	6.0000
12	19	7.0000
12	20	8.0000

13	0	13.0000
13	1	12.0000
13	2	11.0000
13	3	10.0000
13	4	9.0000
13	5	8.0000
13	6	7.0000
13	7	6.0000
13	8	5.0000
13	9	4.0000
13	10	3.0000
13	11	2.0000
13	12	1.0000
13	13	0.0000
13	14	1.0000
13	15	2.0000
13	16	3.0000
13	17	4.0000
13	18	5.0000
13	19	6.0000
13	20	7.0000

14	0	14.0000
14	1	13.0000
14	2	12.0000
14	3	11.0000
14	4	10.0000
14	5	9.0000
14	6	8.0000
14	7	7.0000
14	8	6.0000
14	9	5.0000
14	10	4.0000
14	11	3.0000
14	12	2.0000
14	13	1.0000
14	14	0.0000
14	15	1.0000
14	16	2.0000
14	17	3.0000
14	18	4.0000
14	19	5.0000
14	20	6.0000

15	0	15.0000
15	1	14.0000
15	2	13.0000
15	3	12.0000
15	4	11.0000
15	5	10.0000
15	6	9.0000
15	7	8.0000
15	8	7.0000
15	9	6.0000
15	10	5.0000
15	11	4.0000
15	12	3.0000
15	13	2.0000
15	14	1.0000
15	15	0.0000
15	16	1.0000
15	17	2.0000
15	18	3.0000
15	19	4.0000
15	20	5.0000

16	0	16.0000
16	1	15.0000
16	2	14.0000
16	3	13.0000
16	4	12.0000
16	5	11.0000
16	6	10.0000
16	7	9.0000
16	8	8.0000
16	9	7.0000
16	10	6.0000
16	11	5.0000
16	12	4.0000
16	13	3.0000
16	14	2.0000
16	15	1.0000
16	16	0.0000
16	17	1.0000
16	18	2.0000
16	19	3.0000
16	20	4.0000

17	0	17.0000
17	1	16.0000
17	2	15.0000
17	3	14.0000
17	4	13.0000
17	5	12.0000
17	6	11.0000
17	7	10.0000
17	8	9.0000
17	9	8.0000
17	10	7.0000
17	11	6.0000
17	12	5.0000
17	13	4.0000
17	14	3.0000
17	15	2.0000
17	16	1.0000
17	17	0.0000
17	18	1.0000
17	19	2.0000
17	20	3.0000

18	0	18.0000
18	1	17.0000
18	2	16.0000
18	3	15.0000
18	4	14.0000
18	5	13.0000
18	6	12.0000
18	7	11.0000
18	8	10.0000
18	9	9.0000
18	10	8.0000
18	11	7.0000
18	12	6.0000
18	13	5.0000
18	14	4.0000
18	15	3.0000
18	16	2.0000
18	17	1.0000
18	18	0.0000
18	19	1.0000
18	20	2.0000

19	0	19.0000
19	1	18.0000
19	2	17.0000
19	3	16.0000
19	4	15.0000
19	5	14.0000
19	6	13.0000
19	7	12.0000
19	8	11.0000
19	9	10.0000
19	10	9.0000
19	11	8.0000
19	12	7.0000
19	13	6.0000
19	14	5.0000
19	15	4.0000
19	16	3.0000
19	17	2.0000
19	18	1.0000
19	19	0.0000
19	20	1.0000

20	0	20.0000
20	1	19.0000
20	2	18.0000
20	3	17.0000
20	4	16.0000
20	5	15.0000
20	6	14.0000
20	7	13.0000
20	8	12.0000
20	9	11.0000
20	10	10.0000
20	11	9.0000
20	12	8.0000
20	13	7.0000
20	14	6.0000
20	15	5.0000
20	16	4.0000
20	17	3.0000
20	18	2.0000
20	19	1.0000
20	20	0.0000



==> P.txt <==
0	0	nan
0	1	0.0000
0	2	0.0000
0	3	0.0000
0	4	0.0000
0	5	0.0000
0	6	0.0000
0	7	0.0000
0	8	0.0000
0	9	0.0000
0	10	0.0000
0	11	0.0000
0	12	0.0000
0	13	0.0000
0	14	0.0000
0	15	0.0000
0	16	0.0000
0	17	0.0000
0	18	0.0000
0	19	0.0000
0	20	0.0000

1	0	1.0000
1	1	0.5000
1	2	0.3333
1	3	0.2500
1	4	0.2000
1	5	0.1667
1	6	0.1429
1	7	0.1250
1	8	0.1111
1	9	0.1000
1	10	0.0909
1	11	0.0833
1	12	0.0769
1	13	0.0714
1	14	0.0667
1	15	0.0625
1	16	0.0588
1	17	0.0556
1	18	0.0526
1	19	0.0500
1	20	0.0476

2	0	1.0000
2	1	0.6667
2	2	0.5000
2	3	0.4000
2	4	0.3333
2	5	0.2857
2	6	0.2500
2	7	0.2222
2	8	0.2000
2	9	0.1818
2	10	0.1667
2	11	0.1538
2	12	0.1429
2	13	0.1333
2	14	0.1250
2	15	0.1176
2	16	0.1111
2	17	0.1053
2	18	0.1000
2	19	0.0952
2	20	0.0909

3	0	1.0000
3	1	0.7500
3	2	0.6000
3	3	0.5000
3	4	0.4286
3	5	0.3750
3	6	0.3333
3	7	0.3000
3	8	0.2727
3	9	0.2500
3	10	0.2308
3	11	0.2143
3	12	0.2000
3	13	0.1875
3	14	0.1765
3	15	0.1667
3	16	0.1579
3	17	0.1500
3	18	0.1429
3	19	0.1364
3	20	0.1304

4	0	1.0000
4	1	0.8000
4	2	0.6667
4	3	0.5714
4	4	0.5000
4	5	0.4444
4	6	0.4000
4	7	0.3636
4	8	0.3333
4	9	0.3077
4	10	0.2857
4	11	0.2667
4	12	0.2500
4	13	0.2353
4	14	0.2222
4	15	0.2105
4	16	0.2000
4	17	0.1905
4	18	0.1818
4	19	0.1739
4	20	0.1667

5	0	1.0000
5	1	0.8333
5	2	0.7143
5	3	0.6250
5	4	0.5556
5	5	0.5000
5	6	0.4545
5	7	0.4167
5	8	0.3846
5	9	0.3571
5	10	0.3333
5	11	0.3125
5	12	0.2941
5	13	0.2778
5	14	0.2632
5	15	0.2500
5	16	0.2381
5	17	0.2273
5	18	0.2174
5	19	0.2083
5	20	0.2000

6	0	1.0000
6	1	0.8571
6	2	0.7500
6	3	0.6667
6	4	0.6000
6	5	0.5455
6	6	0.5000
6	7	0.4615
6	8	0.4286
6	9	0.4000
6	10	0.3750
6	11	0.3529
6	12	0.3333
6	13	0.3158
6	14	0.3000
6	15	0.2857
6	16	0.2727
6	17	0.2609
6	18	0.2500
6	19	0.2400
6	20	0.2308

7	0	1.0000
7	1	0.8750
7	2	0.7778
7	3	0.7000
7	4	0.6364
7	5	0.5833
7	6	0.5385
7	7	0.5000
7	8	0.4667
7	9	0.4375
7	10	0.4118
7	11	0.3889
7	12	0.3684
7	13	0.3500
7	14	0.3333
7	15	0.3182
7	16	0.3043
7	17	0.2917
7	18	0.2800
7	19	0.2692
7	20	0.2593

8	0	1.0000
8	1	0.8889
8	2	0.8000
8	3	0.7273
8	4	0.6667
8	5	0.6154
8	6	0.5714
8	7	0.5333
8	8	0.5000
8	9	0.4706
8	10	0.4444
8	11	0.4211
8	12	0.4000
8	13	0.3810
8	14	0.3636
8	15	0.3478
8	16	0.3333
8	17	0.3200
8	18	0.3077
8	19	0.2963
8	20	0.2857

9	0	1.0000
9	1	0.9000
9	2	0.8182
9	3	0.7500
9	4	0.6923
9	5	0.6429
9	6	0.6000
9	7	0.5625
9	8	0.5294
9	9	0.5000
9	10	0.4737
9	11	0.4500
9	12	0.4286
9	13	0.4091
9	14	0.3913
9	15	0.3750
9	16	0.3600
9	17	0.3462
9	18	0.3333
9	19	0.3214
9	20	0.3103

10	0	1.0000
10	1	0.9091
10	2	0.8333
10	3	0.7692
10	4	0.7143
10	5	0.6667
10	6	0.6250
10	7	0.5882
10	8	0.5556
10	9	0.5263
10	10	0.5000
10	11	0.4762
10	12	0.4545
10	13	0.4348
10	14	0.4167
10	15	0.4000
10	16	0.3846
10	17	0.3704
10	18	0.3571
10	19	0.3448
10	20	0.3333

11	0	1.0000
11	1	0.9167
11	2	0.8462
11	3	0.7857
11	4	0.7333
11	5	0.6875
11	6	0.6471
11	7	0.6111
11	8	0.5789
11	9	0.5500
11	10	0.5238
11	11	0.5000
11	12	0.4783
11	13	0.4583
11	14	0.4400
11	15	0.4231
11	16	0.4074
11	17	0.3929
11	18	0.3793
11	19	0.3667
11	20	0.3548

12	0	1.0000
12	1	0.9231
12	2	0.8571
12	3	0.8000
12	4	0.7500
12	5	0.7059
12	6	0.6667
12	7	0.6316
12	8	0.6000
12	9	0.5714
12	10	0.5455
12	11	0.5217
12	12	0.5000
12	13	0.4800
12	14	0.4615
12	15	0.4444
12	16	0.4286
12	17	0.4138
12	18	0.4000
12	19	0.3871
12	20	0.3750

13	0	1.0000
13	1	0.9286
13	2	0.8667
13	3	0.8125
13	4	0.7647
13	5	0.7222
13	6	0.6842
13	7	0.6500
13	8	0.6190
13	9	0.5909
13	10	0.5652
13	11	0.5417
13	12	0.5200
13	13	0.5000
13	14	0.4815
13	15	0.4643
13	16	0.4483
13	17	0.4333
13	18	0.4194
13	19	0.4062
13	20	0.3939

14	0	1.0000
14	1	0.9333
14	2	0.8750
14	3	0.8235
14	4	0.7778
14	5	0.7368
14	6	0.7000
14	7	0.6667
14	8	0.6364
14	9	0.6087
14	10	0.5833
14	11	0.5600
14	12	0.5385
14	13	0.5185
14	14	0.5000
14	15	0.4828
14	16	0.4667
14	17	0.4516
14	18	0.4375
14	19	0.4242
14	20	0.4118

15	0	1.0000
15	1	0.9375
15	2	0.8824
15	3	0.8333
15	4	0.7895
15	5	0.7500
15	6	0.7143
15	7	0.6818
15	8	0.6522
15	9	0.6250
15	10	0.6000
15	11	0.5769
15	12	0.5556
15	13	0.5357
15	14	0.5172
15	15	0.5000
15	16	0.4839
15	17	0.4688
15	18	0.4545
15	19	0.4412
15	20	0.4286

16	0	1.0000
16	1	0.9412
16	2	0.8889
16	3	0.8421
16	4	0.8000
16	5	0.7619
16	6	0.7273
16	7	0.6957
16	8	0.6667
16	9	0.6400
16	10	0.6154
16	11	0.5926
16	12	0.5714
16	13	0.5517
16	14	0.5333
16	15	0.5161
16	16	0.5000
16	17	0.4848
16	18	0.4706
16	19	0.4571
16	20	0.4444

17	0	1.0000
17	1	0.9444
17	2	0.8947
17	3	0.8500
17	4	0.8095
17	5	0.7727
17	6	0.7391
17	7	0.7083
17	8	0.6800
17	9	0.6538
17	10	0.6296
17	11	0.6071
17	12	0.5862
17	13	0.5667
17	14	0.5484
17	15	0.5312
17	16	0.5152
17	17	0.5000
17	18	0.4857
17	19	0.4722
17	20	0.4595

18	0	1.0000
18	1	0.9474
18	2	0.9000
18	3	0.8571
18	4	0.8182
18	5	0.7826
18	6	0.7500
18	7	0.7200
18	8	0.6923
18	9	0.6667
18	10	0.6429
18	11	0.6207
18	12	0.6000
18	13	0.5806
18	14	0.5625
18	15	0.5455
18	16	0.5294
18	17	0.5143
18	18	0.5000
18	19	0.4865
18	20	0.4737

19	0	1.0000
19	1	0.9500
19	2	0.9048
19	3	0.8636
19	4	0.8261
19	5	0.7917
19	6	0.7600
19	7	0.7308
19	8	0.7037
19	9	0.6786
19	10	0.6552
19	11	0.6333
19	12	0.6129
19	13	0.5938
19	14	0.5758
19	15	0.5588
19	16	0.5429
19	17	0.5278
19	18	0.5135
19	19	0.5000
19	20	0.4872

20	0	1.0000
20	1	0.9524
20	2	0.9091
20	3	0.8696
20	4	0.8333
20	5	0.8000
20	6	0.7692
20	7	0.7407
20	8	0.7143
20	9	0.6897
20	10	0.6667
20	11	0.6452
20	12	0.6250
20	13	0.6061
20	14	0.5882
20	15	0.5714
20	16	0.5556
20	17	0.5405
20	18	0.5263
20	19	0.5128
20	20	0.5000



==> R.txt <==
0	20	0.0000

1	19	0.0500

2	18	0.1000

3	17	0.1500

4	16	0.2000

5	15	0.2500

6	14	0.3000

7	13	0.3500

8	12	0.4000

9	11	0.4500

10	10	0.5000

11	9	0.5500

12	8	0.6000

13	7	0.6500

14	6	0.7000

15	5	0.7500

16	4	0.8000

17	3	0.8500

18	2	0.9000

19	1	0.9500

20	0	1.0000



==> results_S3_dex_ov.txt <==
P0	R0	F0	P1	R1	F1	P2	R2	F2	P3	R3	F3	Speed
0.0003	0.0008	0.0004	1.0000	0.3409	0.5084	1.0000	0.9454	0.9719	nan	0.0000	nan	0.0306
0.0001	0.0003	0.0001	1.0000	0.2224	0.3638	1.0000	0.9232	0.9601	1.0000	0.0011	0.0021	0.0414
0.0026	0.0277	0.0048	1.0000	0.4426	0.6137	1.0000	0.7021	0.8250	nan	0.0000	nan	0.0305
0.0008	0.0060	0.0014	1.0000	0.3055	0.4681	1.0000	0.7771	0.8746	nan	0.0000	nan	0.0414
0.0000	0.0000	nan	1.0000	0.4299	0.6013	1.0000	0.9276	0.9625	nan	0.0000	nan	0.0531
0.0015	0.0140	0.0027	0.7243	0.3398	0.4626	0.9951	0.9792	0.9871	nan	0.0000	nan	0.3868
0.0011	0.0050	0.0018	0.9986	0.3072	0.4699	1.0000	0.8717	0.9315	1.0000	0.0124	0.0245	0.1279
0.0000	0.0000	nan	0.9983	0.3573	0.5262	1.0000	0.9244	0.9607	1.0000	0.0121	0.0240	0.1419
0.0046	0.0231	0.0076	1.0000	0.2331	0.3781	1.0000	0.7877	0.8812	nan	0.0000	nan	0.0298
0.0000	0.0000	nan	1.0000	0.3576	0.5268	1.0000	0.7231	0.8393	1.0000	0.0020	0.0040	0.0401
0.0000	0.0000	nan	1.0000	0.2894	0.4489	1.0000	0.9705	0.9850	nan	0.0000	nan	0.1008
0.0000	0.0000	nan	1.0000	0.3892	0.5604	1.0000	0.8313	0.9079	1.0000	0.0126	0.0249	0.0987
0.0014	0.0078	0.0024	1.0000	0.4164	0.5880	1.0000	0.8339	0.9094	nan	0.0000	nan	0.0287
0.0000	0.0000	nan	1.0000	0.5640	0.7212	1.0000	0.3735	0.5439	nan	0.0000	nan	0.0674
0.0000	0.0000	nan	0.9990	0.5396	0.7007	1.0000	0.7089	0.8297	nan	0.0000	nan	0.1367
0.0005	0.0013	0.0007	1.0000	0.7129	0.8324	1.0000	0.7697	0.8699	nan	0.0000	nan	0.0650


==> results_S3_facelib_ov.txt <==
P0	R0	F0	P1	R1	F1	P2	R2	F2	P3	R3	F3	Speed
0.0261	0.0575	0.0359	1.0000	0.9974	0.9987	1.0000	0.1527	0.2649	nan	0.0000	nan	0.0077
0.0963	0.2112	0.1323	1.0000	0.9662	0.9828	1.0000	0.3054	0.4679	nan	0.0000	nan	0.0104
0.0171	0.1249	0.0300	1.0000	0.9789	0.9893	1.0000	0.1467	0.2559	1.0000	0.0102	0.0201	0.0076
0.0050	0.0247	0.0084	1.0000	0.9731	0.9864	1.0000	0.2506	0.4008	1.0000	0.0006	0.0011	0.0096
0.0000	0.0000	nan	1.0000	0.9855	0.9927	1.0000	0.2570	0.4089	1.0000	0.0150	0.0295	0.0126
0.0013	0.0165	0.0024	0.7973	0.9770	0.8781	0.9777	0.5320	0.6891	nan	0.0000	nan	0.0309
0.0394	0.1855	0.0649	0.9996	0.9659	0.9824	1.0000	0.1951	0.3265	nan	0.0000	nan	0.0194
0.0041	0.0436	0.0075	0.9993	0.6193	0.7647	1.0000	0.2197	0.3603	nan	0.0000	nan	0.0271
0.0118	0.0364	0.0178	1.0000	0.9941	0.9970	1.0000	0.2797	0.4371	1.0000	0.0048	0.0095	0.0080
0.0273	0.0865	0.0415	1.0000	0.9712	0.9854	1.0000	0.3885	0.5596	1.0000	0.0713	0.1331	0.0093
0.0094	0.0413	0.0154	1.0000	0.9702	0.9849	1.0000	0.6344	0.7763	1.0000	0.0163	0.0320	0.0234
0.0280	0.1084	0.0444	0.9997	0.8405	0.9132	1.0000	0.2639	0.4176	1.0000	0.0115	0.0228	0.0234
0.0076	0.0252	0.0117	1.0000	0.9762	0.9880	1.0000	0.7318	0.8451	1.0000	0.0032	0.0065	0.0073
0.0011	0.0034	0.0016	1.0000	0.9913	0.9956	1.0000	0.0672	0.1259	1.0000	0.0171	0.0336	0.0175
0.0120	0.0278	0.0167	0.9998	0.9617	0.9804	1.0000	0.3028	0.4648	1.0000	0.0143	0.0282	0.0271
0.0155	0.0661	0.0251	1.0000	0.9719	0.9857	1.0000	0.1300	0.2300	1.0000	0.0005	0.0010	0.0212


==> results_TCOE_frame_rate_deepsort_gpu.txt <==
TCOE30_10	TCOE30_20	TCOE30_30	TCOE30_60	TCOE30_90	TCOE30_120	TCOE15_10	TCOE15_20	TCOE15_30	TCOE15_60	TCOE15_90	TCOE15_120	TCOE10_10	TCOE10_20	TCOE10_30	TCOE10_60	TCOE10_90	TCOE10_120	TCOE75_10	TCOE75_20	TCOE75_30	TCOE75_60	TCOE75_90	TCOE75_120	TCOE6_10	TCOE6_20	TCOE6_30	TCOE6_60	TCOE6_90	TCOE6_120	TCOE2_10	TCOE2_20	TCOE2_30	TCOE2_60	TCOE2_90	TCOE2_120	TCOE1_10	TCOE1_20	TCOE1_30	TCOE1_60	TCOE1_90	TCOE1_120	TCOE05_10	TCOE05_20	TCOE05_30	TCOE05_60	TCOE05_90	TCOE05_120	TCOE025_10	TCOE025_20	TCOE025_30	TCOE025_60	TCOE025_90	TCOE025_120
1.0880	1.5156	1.8890	2.5953	3.3659	4.3670	0.9348	1.0662	1.2046	1.1820	0.8885	1.1365	0.9906	1.1460	1.3731	1.4195	1.2088	1.2206	0.9443	1.0102	1.1107	1.1350	1.0743	1.5864	0.9550	0.9654	1.0474	1.2290	1.4941	2.4463	1.3997	2.0056	2.1737	1.8621	2.0531	2.0051	1.2534	1.8717	1.9538	1.3466	1.4835	2.4531	1.4435	2.0569	2.0467	1.2437	1.0687	2.9474	1.6053	1.8659	2.2887	4.2226	6.2742	8.4100
0.8509	1.0919	1.4305	1.7649	1.9005	1.5158	0.7599	0.9303	1.1717	1.3389	1.1921	1.0997	0.8159	0.9446	1.0569	1.1834	1.1068	1.1473	0.7715	0.8886	1.0700	1.4216	1.9807	2.7045	0.8563	0.9102	0.9283	1.0604	1.7215	2.4223	1.3396	1.6573	1.7038	1.6139	1.1840	1.7654	1.2924	1.8418	1.8141	1.3305	1.1977	1.8042	1.1693	1.4209	1.6074	2.2678	3.5176	4.8387	1.4576	1.7620	2.2151	3.5283	5.0747	7.0189
0.8300	0.9672	1.1319	1.5137	1.6971	1.8387	0.7838	0.8091	0.8087	0.9823	0.9299	0.9719	0.8031	0.8401	0.8603	1.0777	1.3593	1.7379	0.9353	1.0537	1.0262	1.4152	1.7902	2.3419	0.9876	1.2111	1.0923	1.2662	1.3707	2.0194	1.3477	1.4895	1.5067	1.9660	2.6962	3.5280	1.6955	1.9939	1.9517	2.4457	3.1915	5.4481	1.3120	1.4821	1.7884	3.0795	5.5178	8.1384	1.6177	1.8566	2.2064	4.4751	7.4373	10.5074
2.5135	2.5629	2.7557	3.5417	4.1691	4.5520	2.6954	2.5764	2.5303	2.8151	2.9574	3.3581	2.5852	2.3376	2.1581	2.4876	2.7571	3.8227	2.4641	2.0069	1.7554	1.6193	2.4492	3.5063	2.5249	2.1192	1.8342	1.9706	2.5971	3.6007	3.0538	3.1403	2.7146	1.6878	3.2082	5.8403	4.2762	4.8076	4.3099	2.5708	2.8650	6.4624	2.5710	2.7849	2.7298	3.8244	6.2583	10.7994	2.1406	2.4900	2.8294	5.7407	10.1443	15.3404
2.0685	2.1373	2.0711	2.5377	1.8536	1.7249	2.1788	1.9698	1.9632	2.6901	3.7108	5.2591	2.6382	2.2029	2.3782	5.3449	8.9270	13.3817	2.7565	2.2896	2.2642	5.2494	9.4743	13.7633	2.9775	2.3431	2.2857	6.8391	12.6125	17.8432	4.4749	4.7860	3.3430	5.4650	13.6699	22.2093	3.7054	4.3201	3.6498	4.5492	11.8866	21.2694	3.6031	3.9294	5.2077	12.9957	21.5485	31.1046	8.3683	10.4372	12.9100	21.6097	30.7514	40.2812
2.8048	2.8342	3.3697	3.2961	2.6472	3.4643	2.8603	3.3602	4.7292	8.3791	12.8370	17.0400	2.9075	3.4039	5.1511	9.7298	14.4131	19.1989	2.7343	3.2585	5.1993	10.8479	16.7359	22.6309	2.6187	2.1711	4.0606	10.5586	17.5430	24.5611	3.0771	2.5982	3.5596	12.6223	22.5530	32.3655	3.3094	3.5259	5.5190	13.6080	23.6001	33.7994	5.9532	7.4864	10.6357	20.1235	29.9985	40.2231	10.0813	13.5192	17.0414	26.9658	37.6182	48.3057
3.7021	5.4034	7.1048	12.0035	16.5855	21.5943	3.2539	4.0506	4.8917	7.4384	9.9151	12.6333	3.2692	3.6783	4.1093	5.4533	6.7362	8.3035	3.5498	4.1846	4.8282	6.7780	8.6707	10.7893	3.3481	3.8210	4.1987	5.5135	6.8709	8.6353	3.0011	3.4972	3.4161	2.3675	1.2579	1.3157	2.7610	3.2614	3.2668	2.6140	1.1809	1.2610	2.4269	3.1825	3.6458	4.0072	3.3215	2.1692	1.8353	2.0788	1.9372	2.3834	4.0361	6.2854
2.5370	3.4008	4.3817	7.6292	11.1414	14.5068	2.4966	2.9587	3.5723	5.6017	7.9486	9.9604	2.4792	2.6174	2.8943	3.8618	4.9260	5.6286	2.5895	2.7733	2.9005	3.3840	3.7703	3.5894	2.6942	2.7839	2.7440	2.9761	3.3064	2.8666	3.1187	3.9343	4.0965	3.6305	3.5080	3.0169	2.4322	3.3666	3.8179	3.2559	2.8758	3.8797	2.3004	2.8414	3.5312	3.8522	3.2926	3.6692	2.4970	2.7535	3.0794	4.3270	6.8574	9.4907
1.0894	1.4239	1.8776	2.7564	3.5340	4.7969	0.9399	0.9960	1.1713	1.3992	1.2838	1.7059	0.9378	0.8641	0.8840	0.8348	0.8412	0.8534	0.9767	0.9933	1.1333	1.3296	1.5289	1.8554	1.0313	1.0583	1.1538	1.2312	1.0004	1.0374	1.0385	1.1823	1.2808	1.4795	1.3821	1.6931	1.2570	1.6328	1.9387	2.0595	1.4876	1.4986	1.3046	1.3981	1.8605	2.4299	2.6419	2.3483	0.9154	1.0684	1.3912	2.2488	2.3798	2.2879
3.3198	4.3867	5.3936	8.9605	11.9887	15.0342	3.0737	3.6267	4.1083	6.3635	8.1810	10.1565	3.2809	3.6240	3.8833	4.8585	5.7057	6.5493	3.1825	3.4560	3.5748	4.4057	4.9944	5.7492	3.2311	3.2648	3.1149	3.1875	2.7883	2.7810	3.4820	4.0915	4.1316	3.1448	1.9965	2.0975	3.1612	3.9753	4.2735	4.0760	2.5425	2.1933	2.6149	3.4720	3.7435	3.6161	2.7801	2.7122	1.8423	2.1212	2.4484	2.9728	3.8423	5.1168
0.9020	1.1315	1.2641	1.5625	1.9591	2.4465	0.9135	1.1194	1.3329	1.6146	1.6888	2.0382	0.9017	0.9676	1.0113	1.0121	1.0020	1.1401	0.8879	0.8900	0.9687	1.1050	1.1871	1.3958	0.8703	0.8468	1.0573	1.3648	1.6230	1.6342	0.9966	1.1331	1.2292	1.0062	1.2616	1.8072	1.0602	1.2434	1.0847	0.8078	1.4297	2.6158	1.5332	2.0837	2.3091	1.9640	1.2732	0.8765	1.1062	1.1952	1.3356	2.1689	3.1148	4.6437
2.1526	2.8982	3.6416	6.9807	10.8353	14.4477	2.2260	2.6869	3.0274	5.4004	8.0468	10.3887	2.4049	2.8208	3.4238	6.1473	9.2576	12.1194	2.4308	2.6943	2.9805	4.7141	6.9680	9.2501	2.3274	2.5467	2.6402	3.8153	5.4440	6.8596	2.9844	3.7851	3.7370	3.0471	2.7936	3.4014	2.7455	3.5911	3.6325	3.5547	2.7821	2.1945	2.7189	3.3448	3.6140	3.9288	3.2093	2.7249	2.0550	2.1408	1.9961	1.8311	2.2528	3.5486
1.9000	2.1352	2.7571	4.8270	7.0623	9.8309	1.7018	1.8973	2.1618	3.0113	4.2291	6.0463	1.7028	1.8817	2.0144	2.4245	3.0509	4.6057	1.7798	1.9613	2.0501	2.3752	2.6325	4.1617	1.5907	1.6754	1.6737	1.3966	0.7909	0.9086	1.6050	1.6499	1.8112	1.5690	1.1419	0.6229	1.7897	1.8775	2.1584	1.6180	0.6517	0.9429	1.6461	1.5524	1.8620	2.2972	2.3374	2.4760	2.1283	2.2128	2.0802	1.2597	0.6845	0.7143
1.2293	1.0262	1.2296	3.2661	5.5964	8.7795	1.3947	1.3170	1.2004	1.4193	2.3512	4.2269	1.3421	1.2622	1.1655	0.5397	0.9018	1.7772	1.2007	1.1145	1.0535	0.9412	0.6391	0.9084	1.2979	1.1480	0.9732	0.7917	0.9338	1.8661	1.6144	1.6268	1.6368	1.6308	1.9286	1.8993	1.4164	1.3542	1.4756	1.3459	1.7777	2.1093	1.7838	1.5754	1.5087	1.4731	1.8171	2.1513	2.8952	2.8135	3.0033	2.8686	2.7658	3.0770
2.7621	2.0952	1.3778	3.1407	7.0281	10.5400	2.9581	2.9782	2.7830	1.3023	0.8069	2.0369	2.9894	3.2233	3.1858	2.1652	1.4359	0.9294	2.8024	2.8694	2.6345	1.3600	0.8584	2.2358	2.6034	2.9628	3.1329	2.4784	1.7966	2.0643	2.8964	2.9030	3.3012	4.7315	6.4932	7.8219	3.0567	2.8658	3.2349	4.5126	6.3413	7.3804	4.5295	4.4756	4.7032	5.4034	5.9854	6.3952	5.3669	5.5414	5.8728	7.0437	7.7426	8.6207
1.9893	2.3722	3.3376	7.5933	12.1008	17.5243	1.9369	2.2720	3.0627	6.8818	10.8180	15.4347	1.9551	1.8325	2.2256	4.8242	7.7081	11.2962	1.8895	1.8375	1.9461	3.4483	5.3253	7.6341	2.0426	2.0579	2.0790	3.0974	4.1172	5.7275	1.8409	2.0620	2.3677	3.2464	3.6713	4.1556	1.8719	1.5068	1.5750	2.2654	2.2020	2.3250	2.7529	2.3567	1.9857	2.1420	1.9592	1.8874	3.9018	3.5857	3.4234	3.5530	3.4724	3.6393


==> results_TCOE_frame_rate_deepsort_ov.txt <==
TCOE30_10	TCOE30_20	TCOE30_30	TCOE30_60	TCOE30_90	TCOE30_120	TCOE15_10	TCOE15_20	TCOE15_30	TCOE15_60	TCOE15_90	TCOE15_120	TCOE10_10	TCOE10_20	TCOE10_30	TCOE10_60	TCOE10_90	TCOE10_120	TCOE75_10	TCOE75_20	TCOE75_30	TCOE75_60	TCOE75_90	TCOE75_120	TCOE6_10	TCOE6_20	TCOE6_30	TCOE6_60	TCOE6_90	TCOE6_120	TCOE2_10	TCOE2_20	TCOE2_30	TCOE2_60	TCOE2_90	TCOE2_120	TCOE1_10	TCOE1_20	TCOE1_30	TCOE1_60	TCOE1_90	TCOE1_120	TCOE05_10	TCOE05_20	TCOE05_30	TCOE05_60	TCOE05_90	TCOE05_120	TCOE025_10	TCOE025_20	TCOE025_30	TCOE025_60	TCOE025_90	TCOE025_120
1.0040	1.5000	1.8622	2.8627	4.1859	5.5730	0.8427	1.0679	1.2328	1.1709	1.2381	1.2010	0.8281	0.8998	1.0671	1.0775	1.3963	2.1881	0.7718	0.8297	0.9998	1.1489	1.3349	1.9905	0.8768	0.8673	0.9328	1.1331	1.2997	2.1320	1.4202	1.9110	2.0145	1.6092	1.0758	1.0041	1.3098	1.8395	2.0199	1.1851	1.2401	2.1992	1.1758	1.4837	1.2801	0.9365	2.8457	5.0272	1.5576	1.6553	1.9887	3.5025	5.2915	7.4100
0.7770	0.9435	1.1180	1.6614	2.0502	2.2750	0.7551	0.8691	1.0158	1.1390	0.9917	0.8847	0.8287	0.9806	1.1578	1.2205	1.2300	1.2783	0.8790	1.0683	1.2659	1.7247	1.9280	2.3329	0.8612	1.0390	1.2172	1.6276	2.1782	2.9211	1.0840	1.3563	1.4519	1.2559	1.2618	1.2197	1.2993	1.8800	2.2023	2.5505	1.6098	1.2044	1.2961	1.7622	2.1124	2.4883	2.7836	3.4661	1.5645	1.8267	2.2923	3.7498	5.4852	7.3002
0.9049	1.0737	1.1819	1.4284	1.7371	1.8827	0.8809	1.0344	1.1739	1.5156	1.9070	2.2437	0.9751	0.9947	0.9662	1.4127	1.8945	2.5840	0.8988	0.9484	0.9267	1.7044	2.5303	3.7058	0.9897	0.9636	0.9668	1.7744	2.7182	4.1548	1.3001	1.4051	1.3375	1.3379	2.1426	3.2796	1.4323	1.7822	1.7269	2.3246	3.3904	5.6208	1.3776	1.5924	1.7633	2.4938	3.9507	6.5834	1.7042	2.0117	2.4901	4.9104	7.9163	10.9277
2.4607	2.5069	2.5513	2.9549	3.2044	3.3485	2.4751	2.3733	2.3413	2.6409	2.7555	3.0965	2.4298	2.0305	1.8137	1.9554	2.2890	3.2307	2.3884	2.0080	1.7642	1.6317	2.3742	3.1349	2.4689	2.0909	1.7842	2.0392	3.3979	4.8536	3.4434	3.7072	3.4896	2.2139	1.8492	3.6846	3.3874	4.0463	3.6073	2.0679	3.2138	6.9150	1.9571	1.9579	1.6953	4.4728	8.8159	13.7565	1.8868	2.1910	2.7134	6.3587	11.2198	16.4905
2.1919	2.4481	2.7792	3.4236	3.8540	3.6669	2.0778	2.7226	3.3935	5.9118	9.2679	12.5373	1.8491	2.7760	4.2530	9.6123	15.3464	21.0474	1.8784	2.7171	4.1175	9.7237	15.3209	20.6783	1.9301	2.4570	4.1208	10.5989	17.3517	23.7770	2.4770	2.5213	2.6386	10.0141	18.0016	25.6239	2.7926	3.1533	3.4781	9.3113	18.5007	27.8567	4.3969	5.1702	7.1394	15.7744	24.9320	34.6355	8.6074	11.0169	13.8606	23.3515	33.6331	43.9644
3.2303	3.4232	3.6607	3.5955	3.6258	4.2191	3.2856	4.6468	6.2373	9.8144	13.4887	17.3674	3.4731	5.3636	7.7552	13.5827	19.5214	25.8923	3.2708	4.4731	6.6869	12.1813	17.7198	23.3995	3.1530	4.8676	7.5892	15.1341	22.5945	30.5866	2.8052	3.0493	5.6767	13.8730	22.3665	31.1537	4.5231	5.3570	7.5332	15.7468	24.8393	33.8989	7.3552	10.0481	13.2293	22.1442	32.0644	43.0046	10.1167	13.5231	17.0931	27.8309	38.8925	49.9015
1.8690	2.7507	3.7482	6.8635	9.8677	13.1793	1.8780	2.5184	3.3626	5.9189	8.4688	11.4119	1.8096	2.1977	2.7903	4.4294	5.8526	7.4749	1.8535	1.9996	2.3159	3.2368	3.7269	4.4613	1.7472	1.9859	2.2775	2.9927	3.3748	4.1848	1.6342	2.0691	2.0922	1.6808	1.1003	1.2625	1.7000	2.2938	2.7371	2.9224	1.6133	1.1221	1.4818	1.9912	2.1233	2.2946	1.5936	1.3326	1.9669	2.2741	2.7512	4.5295	6.7015	9.1710
1.6417	2.0016	2.4787	3.9849	6.2449	8.8561	1.5970	1.7726	2.0354	2.3685	3.0774	4.2203	1.5679	1.7650	1.9955	2.7044	3.5481	4.7655	1.5315	1.5898	1.6160	1.6707	1.7403	1.7809	1.5857	1.7130	1.9157	2.2799	2.1761	2.1939	1.6782	2.0263	2.2633	3.1349	3.4835	3.8310	1.8260	2.3312	2.6519	3.5385	3.2839	3.7145	1.9785	2.2808	2.7354	2.7456	2.4843	4.1698	2.6379	2.8353	3.1553	4.9088	7.6790	10.3793
0.9504	1.0914	1.3541	1.9453	2.7106	3.8704	0.9813	1.0439	1.1466	1.3309	1.4997	1.9617	0.9683	0.8512	0.8537	0.7068	0.5501	0.8059	0.9354	0.8130	0.8281	0.7481	0.6588	0.6690	0.9615	0.8898	0.9672	1.0234	1.0097	1.0186	1.1119	1.2294	1.2743	1.3024	1.1561	1.7748	1.3005	1.7464	2.2151	2.4678	1.9471	1.6487	1.2150	1.6658	2.2790	3.1955	3.5649	3.5781	1.1208	1.3035	1.5968	2.3350	2.3126	2.2515
2.3963	2.9590	3.4270	5.5718	8.0025	10.5129	2.4254	2.7473	2.9936	4.7724	5.9026	7.1801	2.3067	2.4658	2.5086	3.4741	4.2452	5.2279	2.4952	2.6425	2.7062	3.0889	3.6056	4.6630	2.6681	2.8588	2.9695	3.7417	3.9057	4.3733	2.9955	3.4846	3.4468	2.7307	2.1141	2.5007	3.0431	3.7895	4.0014	3.4947	2.3420	2.0822	2.0564	2.6049	2.6000	2.2718	2.4518	2.7968	2.0672	2.1368	2.3097	2.9216	4.6127	6.5044
0.9442	1.2143	1.5437	2.1316	2.6147	3.2539	0.9278	0.9919	1.0734	1.2225	1.3507	1.4971	0.9618	1.0498	1.1070	1.2637	1.3976	1.5284	0.9883	0.9456	1.0180	1.2866	1.3213	1.3250	1.0946	1.1261	1.2150	1.2682	0.9906	1.0645	1.1808	1.3501	1.4244	1.2002	1.1064	0.9819	1.2094	1.6176	1.6788	1.4333	1.2385	1.9023	1.1560	1.5605	1.6805	1.3174	1.1272	1.2084	1.0408	1.0458	1.1303	1.8494	3.0238	4.4832
1.5479	1.8259	1.8585	3.8655	6.2821	8.5425	1.4776	1.6207	1.6980	2.8428	4.4136	6.0298	1.4540	1.5498	1.6243	2.8137	3.9404	5.3820	1.5343	1.7413	1.7592	2.9650	3.8952	5.1255	1.4399	1.4939	1.2685	2.0627	2.7486	3.5583	2.0971	2.2294	1.9829	1.9095	1.7402	2.3693	1.9578	2.3812	2.4678	2.2936	2.3908	2.4133	1.8618	2.3296	2.5465	2.6528	2.3880	2.2258	1.7585	1.8076	1.7115	2.0278	3.5157	5.0195
1.8489	1.8960	2.1022	3.3794	4.9543	7.4040	1.7558	1.6819	1.7942	2.2206	3.2781	5.0429	1.7218	1.7347	1.5553	1.2048	1.3796	2.5251	1.7901	1.7876	1.6791	1.5335	0.7917	1.0949	1.8149	1.8697	1.8499	1.6279	0.9158	0.4463	1.8925	1.8994	1.8703	1.6746	0.9826	0.6640	1.9614	2.0358	1.9270	1.5034	0.3966	0.2331	1.8143	1.7501	1.7016	1.3659	1.1087	1.2703	2.4200	2.2105	2.1218	1.6054	1.2785	0.7137
1.3123	1.0504	1.0053	2.1957	4.2452	6.6957	1.5139	1.2837	1.0617	1.1109	2.4553	3.6141	1.4215	1.2533	1.0936	0.8250	1.6404	3.0647	1.5480	1.5553	1.4280	0.9795	0.6326	0.6624	1.5314	1.3118	1.0462	1.0118	1.9635	3.5458	1.3072	1.2903	1.3410	1.1775	0.9712	0.9039	1.3445	1.1128	1.0045	1.2678	1.6947	2.2073	2.1814	2.2233	2.4247	2.7482	2.9208	3.2419	3.1356	3.0335	3.2451	3.1772	3.1451	3.3503
2.5984	2.0587	1.5967	2.5549	5.9357	8.7758	2.6030	2.6245	2.2442	1.2179	1.5008	2.7482	2.3606	2.4166	2.2305	1.4216	0.6236	1.8061	2.3821	2.3982	2.2764	1.1440	0.5832	1.8021	2.4568	2.5049	2.3091	1.9705	1.8615	1.3562	2.3516	2.0418	2.1833	2.9844	3.9043	5.0137	2.7084	2.1980	2.2943	3.3718	5.4635	6.7640	4.7595	4.9273	5.4522	6.3332	7.2050	8.1264	5.7649	6.0271	6.5796	7.7472	8.8799	9.6207
1.8675	1.8141	2.4956	6.7645	11.8970	17.4555	1.9922	2.1101	2.4082	4.8395	7.7380	11.0068	1.7337	1.8002	2.1417	4.7345	7.8722	11.2444	1.7675	1.9298	2.0563	3.4166	4.3379	5.8017	1.8103	2.1631	2.4434	3.8490	5.1579	6.5920	1.6152	1.8625	2.1922	2.9703	3.2452	3.3699	2.0552	1.6665	1.5638	1.7216	1.5911	1.5104	2.4672	2.1742	2.0712	2.5057	2.2058	2.0571	3.5835	3.0279	2.6133	2.1851	1.9077	1.8035


==> results_TCOE_frame_rate_mtcnn_gpu.txt <==
TCOE30_10	TCOE30_20	TCOE30_30	TCOE30_60	TCOE30_90	TCOE30_120	TCOE15_10	TCOE15_20	TCOE15_30	TCOE15_60	TCOE15_90	TCOE15_120	TCOE10_10	TCOE10_20	TCOE10_30	TCOE10_60	TCOE10_90	TCOE10_120	TCOE75_10	TCOE75_20	TCOE75_30	TCOE75_60	TCOE75_90	TCOE75_120	TCOE6_10	TCOE6_20	TCOE6_30	TCOE6_60	TCOE6_90	TCOE6_120	TCOE2_10	TCOE2_20	TCOE2_30	TCOE2_60	TCOE2_90	TCOE2_120	TCOE1_10	TCOE1_20	TCOE1_30	TCOE1_60	TCOE1_90	TCOE1_120	TCOE05_10	TCOE05_20	TCOE05_30	TCOE05_60	TCOE05_90	TCOE05_120	TCOE025_10	TCOE025_20	TCOE025_30	TCOE025_60	TCOE025_90	TCOE025_120
138.8747	276.4630	403.7157	769.8770	1176.1496	1541.9177	91.5691	182.9794	267.4293	510.4538	780.3860	1023.7539	68.0474	136.2269	199.2730	380.0617	580.5917	761.4614	53.8390	108.0929	158.2092	302.1295	462.0416	605.4972	44.5008	89.6478	131.4312	251.3258	384.8078	505.4610	16.7223	34.4118	50.7553	97.6782	149.8481	196.0947	7.4878	15.9037	23.6448	46.0812	70.9762	92.9408	3.0452	6.6652	9.9905	19.8991	31.1515	41.3618	1.3575	2.4303	3.6261	6.9412	11.6825	15.8452
108.6562	220.7749	332.4157	710.2999	1137.1224	1519.6908	71.9537	146.6444	221.0250	472.8726	757.9157	1013.2418	53.2436	108.7760	163.8289	350.3631	561.4824	750.3248	42.4715	87.0153	131.3743	281.7549	452.2985	605.5602	34.7518	71.3561	107.5737	230.3515	369.8326	494.3939	12.9717	27.3219	41.4962	89.0868	144.3204	193.7056	5.6695	12.3325	18.8827	40.4733	66.3747	89.5123	2.3578	5.1328	7.9816	16.3314	27.2505	36.9565	1.3430	2.4634	3.6478	6.6780	10.2300	14.4485
109.0013	219.8389	327.4952	618.7832	904.8693	1186.7938	71.4467	144.9083	216.2704	409.2608	598.9450	785.8907	52.9213	107.8202	161.0948	305.2310	447.2709	587.1824	41.3016	84.7042	126.8904	241.0767	352.7975	463.1855	34.2456	70.5806	105.9382	201.2522	295.0050	387.6022	11.6008	25.0583	38.3742	74.2856	109.4592	144.3750	4.5893	10.4756	16.5539	32.9990	49.1125	64.9999	1.9103	3.8623	6.1323	12.8879	19.8301	26.7921	1.7498	1.6448	2.0008	2.6472	3.6860	5.3750
130.3567	259.7620	383.2621	735.3463	1080.7729	1462.6612	86.1513	172.1338	254.3164	489.5287	720.1248	975.3637	63.4498	127.2286	188.2805	361.8273	531.1031	717.7723	49.9009	100.2742	148.5765	285.8116	419.3533	566.5313	41.2196	82.9817	123.0816	237.5181	349.4295	473.7693	14.2868	29.3851	43.8883	85.2960	125.3336	169.8056	5.8084	12.2682	18.3544	36.3595	53.8181	73.4091	2.3157	4.2308	6.2862	12.1512	18.1433	25.0735	2.1650	2.5023	2.9373	3.8809	3.9470	4.2109
177.7566	368.9044	560.0416	1112.9199	1559.0863	1990.8221	114.8431	241.4131	367.8733	732.2508	1025.4229	1310.0325	83.1734	176.9149	270.7685	542.4482	760.9918	971.8617	64.4413	138.4211	212.7235	427.1910	599.4123	766.7761	51.3956	112.1224	173.1530	349.0733	488.9571	623.9694	15.2695	35.9840	58.3224	122.9062	173.7518	223.0173	6.0944	11.4397	18.9355	42.5426	60.8639	77.8392	6.1167	5.4491	6.2969	11.0445	12.8071	14.7154	8.9702	9.5520	10.1612	12.1213	15.8372	19.6665
149.0982	313.1985	484.0550	964.8315	1460.8640	1930.8130	94.3439	201.1107	312.8994	628.0118	954.1612	1262.1364	67.3960	145.4280	228.0632	461.8274	703.1712	931.0882	52.5756	114.7039	180.9628	367.4990	560.1717	742.1732	41.4862	91.6645	145.6481	298.2596	455.3441	604.0175	13.3514	27.5782	46.0856	99.2339	155.6128	208.3417	7.8056	10.6367	15.2878	33.4161	54.1024	74.3678	9.6510	9.5217	8.8956	7.5383	5.5066	9.3516	12.1176	14.1653	15.6959	19.2381	22.4878	26.5539
171.9278	341.4250	499.3385	933.5491	1384.8560	1894.6418	113.8965	227.1189	332.5364	621.7299	922.4044	1262.8732	84.4338	168.7297	247.3010	463.3159	688.2924	942.5798	66.8368	134.1928	196.8628	367.8960	545.4761	747.4176	55.6339	112.0018	164.5639	309.0704	459.4625	629.7962	20.5988	42.5524	63.1473	119.3106	177.2623	243.6859	9.1390	19.4055	29.2291	56.0307	83.7211	115.6613	3.9159	8.0711	12.3134	24.3232	36.6082	50.9458	2.0288	3.0944	4.1373	7.4878	11.7682	17.0772
127.7452	261.6614	395.5020	780.7043	1182.0443	1588.7881	84.4473	173.9743	263.6136	522.2089	792.3242	1065.8498	61.9470	128.3987	194.9026	386.0441	585.1972	787.3133	48.6497	101.5719	154.6503	307.7407	467.5194	629.4853	39.8021	83.5857	127.5556	254.4298	387.0166	521.4156	13.4774	29.6886	46.3272	94.5217	144.8472	196.0205	5.6009	12.6330	20.3649	42.8742	66.6587	90.8791	2.7146	4.7430	7.8030	17.0873	27.7706	38.9108	2.6030	2.5967	2.6821	4.1288	7.7169	12.1284
118.3241	245.8627	376.8749	778.0732	1186.4132	1567.1005	77.8817	162.5715	249.8449	517.4238	789.3084	1041.6764	57.3506	120.4444	185.3801	384.3624	587.0065	776.1345	45.4008	95.9152	148.0547	307.9404	470.6867	623.0589	36.8059	78.0801	120.5380	251.5858	384.6582	508.0076	12.9803	29.1383	45.8762	97.7068	150.1938	198.8745	4.9083	12.2425	19.9655	44.4382	69.4259	92.3770	1.4243	3.9667	7.2799	18.1630	29.4252	39.6985	1.7624	1.5000	2.0345	5.9497	10.6411	14.7794
133.8350	266.4079	392.0596	762.7684	1136.0980	1499.1727	88.0890	176.5170	260.6453	510.4687	762.5701	1009.4214	64.9206	130.4878	192.6257	376.2815	561.5025	742.1839	50.9252	102.8138	152.1537	297.9486	445.1328	588.5625	42.1876	85.7656	127.0613	249.7350	373.6452	494.7026	15.1512	32.0307	48.2606	96.9813	146.2114	194.3326	6.2151	13.5518	20.7364	42.5553	64.6149	86.0048	2.6093	5.0820	8.0821	17.4094	27.2760	37.2763	1.9222	2.0291	2.3338	3.8938	6.3085	9.2298
90.0567	184.9394	279.3574	574.9920	903.5770	1279.8889	59.4368	122.4836	185.4608	382.6558	602.9309	855.8063	43.6325	90.3594	136.8941	283.0634	445.5798	632.2686	34.9333	72.6985	110.3617	228.3154	359.5949	510.2264	28.7615	60.0521	91.2812	189.0438	297.9279	422.6438	10.3512	22.1063	34.1976	72.1103	114.5731	163.8822	4.5947	9.9509	15.5562	33.7553	54.1839	78.0613	2.1442	4.2605	6.6266	14.5204	23.9415	35.1755	1.3770	2.0033	2.7475	5.0112	7.9642	12.0128
289.5800	577.2987	851.0888	1657.3194	2504.0214	3360.8846	190.0389	379.9543	560.2893	1091.6912	1649.6678	2213.8285	142.5181	285.5982	421.6993	822.6953	1244.0633	1670.1813	111.7830	224.6628	331.7220	647.4045	979.8511	1315.7852	93.0193	187.7005	277.7554	543.3784	822.9087	1105.4726	35.3561	73.0297	108.8731	214.7008	326.2843	438.8386	15.3808	33.4634	50.7854	102.1271	157.0940	212.4039	5.7597	14.0282	22.0595	46.0295	72.1969	98.5959	2.1448	5.2228	9.0110	20.8695	33.9685	47.0436
130.0814	264.7455	391.7416	752.7515	1131.0702	1513.5926	83.7877	171.5396	254.7169	487.5085	731.9408	982.2086	64.4509	132.4118	196.5512	378.9025	569.8008	764.1234	49.9040	103.2375	153.5908	295.4130	442.7566	596.8634	41.3158	86.3975	129.1622	249.1262	374.4732	504.1886	14.0620	31.0514	47.5321	94.3099	142.3589	193.5246	5.7040	13.4025	21.4569	44.1544	66.9981	93.0166	2.1085	4.7994	8.1321	18.3907	28.8457	41.3411	2.4592	2.1874	2.3360	4.0417	7.4887	12.5669
217.1145	454.9386	710.2047	1560.5329	2461.4863	3235.4123	142.8211	301.7927	472.3751	1040.7462	1641.9215	2159.7230	104.8630	223.0006	349.9820	773.2483	1222.0336	1607.6355	82.2710	176.2799	277.1914	615.7202	974.5254	1282.7872	67.4395	145.7555	229.8840	512.2100	812.6992	1069.5198	22.0255	51.8364	83.8541	192.8383	309.3922	409.0000	8.5529	22.1251	37.2441	91.3700	149.7267	199.2784	2.9494	8.2416	14.6633	38.0901	65.2249	88.6428	3.8775	2.7036	4.9971	14.4155	26.9166	38.4333
274.2920	572.1610	895.2655	1886.3891	2838.1584	3636.5832	178.0402	374.9129	588.5322	1244.3561	1874.3213	2402.7387	131.8216	280.4961	441.9646	936.6519	1412.3889	1813.6207	103.8659	223.0284	352.5126	752.7407	1136.5654	1454.2916	82.9991	180.3596	286.2181	611.7072	924.5095	1187.1812	27.2817	65.5541	107.7539	239.6082	366.1428	469.8398	8.6663	25.9195	46.2488	109.8272	171.2093	222.4436	2.9626	8.7615	17.5278	49.5533	80.7242	106.7123	6.6343	3.6784	3.6010	15.0262	28.7983	41.7734
117.6982	250.2034	388.8007	833.8304	1301.2621	1785.8050	75.2797	162.4681	254.2057	548.6199	858.0890	1178.8595	54.9606	120.3247	189.3431	411.0495	644.2387	886.1233	41.8168	93.0803	147.5262	322.8147	506.9160	697.0828	33.5398	76.0441	121.1326	266.7053	420.3281	580.1105	9.2530	24.5260	41.0846	96.8397	155.8530	216.5736	4.1768	9.2008	16.3345	42.7680	72.3264	102.6167	5.4345	4.1785	5.5212	16.4120	29.2452	43.3015	7.0852	5.7586	4.2280	5.2793	10.2520	16.2145


==> results_TCOE_frame_rate_mtcnn_ov.txt <==
TCOE30_10	TCOE30_20	TCOE30_30	TCOE30_60	TCOE30_90	TCOE30_120	TCOE15_10	TCOE15_20	TCOE15_30	TCOE15_60	TCOE15_90	TCOE15_120	TCOE10_10	TCOE10_20	TCOE10_30	TCOE10_60	TCOE10_90	TCOE10_120	TCOE75_10	TCOE75_20	TCOE75_30	TCOE75_60	TCOE75_90	TCOE75_120	TCOE6_10	TCOE6_20	TCOE6_30	TCOE6_60	TCOE6_90	TCOE6_120	TCOE2_10	TCOE2_20	TCOE2_30	TCOE2_60	TCOE2_90	TCOE2_120	TCOE1_10	TCOE1_20	TCOE1_30	TCOE1_60	TCOE1_90	TCOE1_120	TCOE05_10	TCOE05_20	TCOE05_30	TCOE05_60	TCOE05_90	TCOE05_120	TCOE025_10	TCOE025_20	TCOE025_30	TCOE025_60	TCOE025_90	TCOE025_120
276.0594	547.8761	799.0601	1516.5670	2308.7916	3021.4222	182.9408	363.9308	531.1765	1009.4794	1537.5639	2012.9320	136.8022	272.2413	397.3459	754.1210	1148.6717	1505.1732	109.0489	217.3396	317.4017	603.5290	919.3795	1203.4073	89.6864	178.8849	261.3580	496.2815	756.1177	991.0491	35.1942	71.1819	104.2856	199.0483	303.2952	397.0813	16.1792	33.2858	49.1082	93.9745	143.3146	187.9784	7.1860	15.2120	22.6305	43.6987	67.2452	89.0245	2.8760	5.9246	9.1275	17.7794	28.1420	37.5032
217.7013	441.3105	663.8714	1416.9706	2266.4289	3028.4385	145.1343	294.7324	443.6768	947.8742	1517.9295	2028.2114	107.6671	218.7481	329.0825	702.5850	1124.1383	1501.5842	86.9248	176.7851	266.3214	569.5772	912.3044	1220.4382	70.7518	144.0582	216.8727	463.3195	742.1985	990.9278	27.5456	56.8976	86.2676	185.2508	298.2973	399.7156	12.6855	26.6623	40.6661	87.8737	142.2666	190.8975	5.5009	11.9749	18.3783	39.3270	64.1252	85.9078	2.5334	5.5612	8.5804	17.2423	28.7856	39.2683
221.0791	443.6651	659.7719	1244.7322	1819.2610	2385.3046	146.1190	294.0665	437.7058	826.4744	1208.7537	1585.4846	109.0681	219.8903	327.3532	618.2924	904.9988	1187.3475	85.8289	173.6584	259.0184	490.4325	717.0932	941.0060	71.7524	145.5203	217.2480	411.0510	601.8640	790.2354	26.3103	54.5848	82.2884	157.3648	231.0445	304.0837	11.7608	25.2811	38.6479	74.7915	110.3511	145.3334	4.9071	11.0949	17.3806	34.5693	51.7863	68.9178	2.1910	3.9371	6.2070	12.7632	19.4169	26.0837
263.1411	522.3051	770.0375	1478.3550	2173.4413	2941.3979	174.9768	348.0215	513.6335	988.3250	1452.7643	1965.8821	129.9172	258.9802	382.5927	735.4140	1080.0156	1459.9001	102.8053	205.1817	302.9645	582.1012	853.5286	1152.0960	85.2291	170.1783	251.7301	485.1422	713.0503	965.8243	31.5951	63.7585	94.7726	183.1997	268.9149	363.9044	14.3969	29.5240	44.1911	86.2508	127.2100	172.8780	5.8892	12.3506	18.6286	37.8343	56.1256	76.7593	2.4774	4.4152	6.5265	12.2482	17.9322	24.6701
362.8303	743.7557	1123.9876	2226.5209	3125.7020	3996.4281	238.8728	492.8190	745.9871	1475.1563	2069.4688	2647.1899	175.9270	364.7689	553.0704	1100.3046	1545.7746	1977.1794	138.6859	289.2766	439.5344	874.0784	1227.3785	1570.9833	112.6675	236.4378	359.9589	716.0992	1004.7225	1284.5242	39.4429	86.9016	135.2671	274.8513	387.7087	497.1554	14.8064	33.6335	54.7410	115.4904	163.6251	209.0955	6.5441	12.4556	20.2501	44.0692	62.8221	81.0449	6.3328	6.2012	7.5304	12.0613	13.8816	15.9328
311.6538	644.1128	989.3165	1959.0924	2962.8260	3912.9990	201.9670	420.6697	648.0976	1289.0226	1954.4920	2582.3535	147.3149	309.0090	477.9291	954.7899	1449.0869	1915.6857	117.9744	249.2366	386.7524	773.4940	1173.6462	1551.3658	94.7654	202.1988	314.9466	631.7008	958.8301	1268.6381	31.7632	69.9077	112.1813	233.4824	358.7578	476.4075	13.3291	27.9997	46.6381	100.0709	156.3232	209.2204	8.0585	10.9459	14.8970	32.9602	54.0756	74.2065	9.7117	9.8141	8.8187	7.1136	5.8851	9.0717
355.8353	704.4857	1030.6387	1936.7677	2873.0994	3938.9448	237.4443	471.0921	689.5504	1295.8596	1923.1874	2638.3492	176.2289	349.9947	512.6841	964.7936	1432.5876	1965.6719	141.1683	280.8803	411.5351	771.9004	1143.5751	1569.1991	117.6864	234.5194	343.8707	648.1963	963.4575	1322.2779	45.3784	91.6430	134.9542	254.5753	378.0585	520.0057	21.6085	44.3754	65.7328	124.7697	185.1903	254.9806	9.9889	20.8040	31.2539	59.8548	88.9991	122.8273	4.2560	8.4371	12.5672	24.7785	37.4513	52.5830
295.8637	598.0888	900.3862	1778.6174	2695.9970	3624.8361	197.2753	399.7304	602.5303	1192.8167	1810.6656	2435.8988	145.8929	296.6170	447.3002	884.8373	1342.4889	1806.6708	116.3046	237.4284	358.9514	712.5153	1081.8529	1455.3281	95.8534	195.8574	295.8933	586.9288	891.2929	1199.8118	35.1845	73.9525	113.0851	227.8455	347.4969	468.3293	15.7645	34.5648	53.7981	110.0908	168.6241	227.6170	7.0178	15.7056	25.0179	52.8971	82.2361	111.9684	2.9702	5.7568	9.5934	21.4884	34.9689	48.9930
234.3215	484.6060	741.4124	1526.4748	2324.2724	3065.7296	155.4408	322.2343	493.7037	1018.4296	1552.3278	2047.7741	115.3998	240.1524	368.1850	759.6138	1157.7785	1528.8356	92.0291	192.0716	294.9251	609.2784	927.7977	1224.3970	74.5372	155.9954	239.5790	496.0750	756.8302	998.2208	28.6220	61.4973	95.4601	199.4714	304.5925	402.1920	12.3659	27.7030	43.5517	92.8068	142.5975	188.4612	4.5870	11.3909	18.5824	41.5331	64.7076	85.7759	1.8380	4.1039	7.2032	17.7485	28.6735	38.3356
268.1169	531.0087	780.3686	1515.4015	2257.2374	2979.1782	178.5560	355.0924	522.9862	1020.8551	1523.8700	2016.5908	131.7861	262.2847	385.9447	751.0221	1120.1956	1480.7858	104.2825	208.0719	306.7104	598.2176	892.8553	1179.5640	86.7824	173.6746	256.1375	500.8382	748.4154	990.2272	33.4447	68.4672	101.8368	201.1373	301.6523	399.9404	14.7943	31.1271	46.7368	93.1339	139.9679	185.4269	6.3497	13.7386	21.1176	43.1971	65.7689	88.5050	2.7122	4.7634	7.1400	14.8283	23.3928	32.2497
182.2164	372.5837	561.9164	1154.3212	1811.5298	2563.8016	120.5288	246.9827	373.1561	767.7472	1207.4120	1711.4561	89.5847	183.8954	277.6761	571.8702	897.9786	1271.8605	71.4460	147.0908	222.3666	457.9486	720.2432	1020.9314	59.6750	123.1077	186.2741	383.7771	602.9289	853.4452	22.3522	46.7676	71.3884	148.4976	234.6090	334.1395	10.6399	22.6924	34.9932	73.9237	117.4186	167.8342	4.8608	10.4278	16.4496	35.8790	57.6407	83.1371	2.2557	4.0501	6.2969	14.5514	24.0956	35.5674
572.8553	1138.8097	1677.4506	3269.6433	4946.0810	6639.4674	377.9349	752.7891	1108.7781	2160.9672	3268.9995	4387.3031	283.3107	564.5781	832.1679	1621.9738	2453.6734	3293.4880	223.1416	445.6960	656.8442	1281.3492	1940.8439	2606.4849	187.0534	374.5908	553.0443	1081.9656	1640.8110	2204.6518	72.5245	146.8779	217.6133	427.1883	648.8304	871.9448	33.6789	69.8271	104.3757	207.0928	317.3690	427.8357	14.4803	31.4010	47.6661	96.1532	149.1348	202.4433	5.9863	14.2699	22.4465	47.3071	74.7243	102.1822
262.3281	530.5869	782.7342	1499.9828	2252.9245	3011.6726	169.5040	343.7192	508.0964	970.6842	1458.4468	1950.9777	131.5048	266.8088	394.1378	756.8352	1136.4377	1521.9091	103.0390	209.7891	310.0942	594.1868	889.2815	1195.9503	85.6259	175.6699	260.7562	499.7727	751.0936	1006.8109	31.6509	67.1486	100.8897	197.4820	296.9177	400.2646	14.0747	31.3465	47.9337	94.5017	142.1992	193.9457	5.6509	13.0792	20.4987	41.5163	63.4642	87.6931	2.3238	3.7011	5.8946	14.3704	22.9298	33.2417
441.0118	917.2142	1428.1279	3126.7612	4926.8394	6472.5522	292.4247	611.0052	952.6791	2087.2543	3286.9512	4320.7453	216.8706	454.2221	709.1109	1555.7284	2453.1683	3224.3280	171.4511	360.3372	562.9365	1239.9081	1957.4779	2573.1954	141.8985	299.5580	468.7301	1033.0441	1633.2187	2146.4765	51.1694	111.9742	177.0979	395.5617	628.7347	827.9809	22.2009	51.9184	83.8002	192.6315	309.5586	408.7563	8.2264	20.8901	35.1873	86.3862	141.2530	188.4182	3.0843	7.5192	13.7291	37.9497	64.6365	87.9991
554.4433	1147.2038	1791.6764	3767.1520	5661.6151	7242.5463	363.9873	756.0803	1182.1592	2489.5293	3743.7280	4790.1307	273.2196	570.8962	894.7062	1885.0571	2836.0752	3634.6913	217.1059	455.0408	713.7679	1511.4335	2275.7438	2907.6895	175.8550	370.3436	581.8605	1231.7366	1855.2628	2375.9789	64.2683	141.9486	226.7501	491.4958	744.5208	948.7081	26.1181	62.9716	104.1033	231.7614	354.3434	455.2076	9.3377	26.7675	47.7142	113.4100	176.6387	228.4131	3.9755	8.4140	17.0948	47.3940	77.3039	104.7861
243.7918	509.8886	787.4146	1677.4747	2610.7387	3578.5182	158.1959	334.0379	517.6419	1105.9540	1722.7193	2361.6657	117.6597	249.8188	388.1295	831.9526	1298.2307	1782.0866	91.6052	196.1561	306.0761	658.5363	1027.2896	1408.1089	74.4498	161.1487	252.0137	543.5077	849.9870	1168.6645	24.6010	57.5187	92.7531	206.1649	324.7397	446.3815	9.4305	24.5696	41.2759	97.6967	157.8439	219.1804	4.5410	9.0020	15.9984	41.8983	70.4887	100.5500	5.3275	3.8940	5.7917	17.3502	30.5814	45.4046


==> results_TCOE_frame_rate_retinaface_gpu.txt <==
TCOE30_10	TCOE30_20	TCOE30_30	TCOE30_60	TCOE30_90	TCOE30_120	TCOE15_10	TCOE15_20	TCOE15_30	TCOE15_60	TCOE15_90	TCOE15_120	TCOE10_10	TCOE10_20	TCOE10_30	TCOE10_60	TCOE10_90	TCOE10_120	TCOE75_10	TCOE75_20	TCOE75_30	TCOE75_60	TCOE75_90	TCOE75_120	TCOE6_10	TCOE6_20	TCOE6_30	TCOE6_60	TCOE6_90	TCOE6_120	TCOE2_10	TCOE2_20	TCOE2_30	TCOE2_60	TCOE2_90	TCOE2_120	TCOE1_10	TCOE1_20	TCOE1_30	TCOE1_60	TCOE1_90	TCOE1_120	TCOE05_10	TCOE05_20	TCOE05_30	TCOE05_60	TCOE05_90	TCOE05_120	TCOE025_10	TCOE025_20	TCOE025_30	TCOE025_60	TCOE025_90	TCOE025_120
361.7038	720.3852	1061.8408	2045.9225	3017.7762	3901.6333	237.9344	474.3437	699.3202	1346.6510	1986.3694	2566.5408	177.8991	355.2287	524.0794	1011.3634	1493.8437	1932.4996	143.7355	287.2360	423.8041	818.3497	1207.6335	1561.6027	118.3254	236.7003	349.3770	673.6267	994.8253	1285.7803	46.2098	93.6117	138.7872	269.5492	398.6466	517.1726	21.6753	44.7714	66.7208	130.3543	193.5737	251.4745	9.4869	20.5358	30.9888	60.7671	90.5434	117.5097	3.6939	8.7209	13.5301	27.0248	40.3862	52.1239
335.5833	656.3671	968.0714	1991.5952	3133.1725	4279.6435	222.3653	435.1693	641.9059	1321.7507	2081.2681	2845.0969	165.7131	325.0674	480.0280	988.6108	1556.4550	2126.0931	132.8460	260.6417	384.9202	793.4167	1249.3958	1708.2012	110.5961	217.1920	320.7491	661.1951	1041.9205	1425.5607	42.7301	84.8063	125.6638	259.8523	410.1014	561.9953	20.4548	41.3727	61.6541	128.0275	202.1869	277.1785	8.8941	18.8174	28.5245	60.2488	95.8064	131.6337	3.4778	7.8284	11.9465	25.5158	41.2399	57.1550
269.9996	542.0935	805.9778	1559.3594	2291.5969	2974.0941	180.2498	362.6251	539.3173	1044.1221	1533.3666	1989.8195	132.9245	267.9722	398.8493	772.4268	1136.3728	1475.7400	106.6142	215.4010	320.9211	622.3175	915.3582	1188.4329	87.9693	178.1269	265.5793	515.2218	757.0609	982.3095	33.6028	69.3795	104.0586	203.3241	299.3714	388.7899	15.3419	32.8665	49.9413	99.2467	147.0469	191.8292	6.0117	14.1710	22.1589	45.0490	67.0335	87.8339	1.9864	5.1563	8.7324	19.0350	28.6113	37.5941
660.9240	1324.5398	1977.6721	3943.5053	5981.2849	8116.5638	438.9238	880.3046	1314.7623	2621.7057	3976.6988	5395.4788	328.2712	658.8716	984.1030	1962.5351	2975.7970	4037.2182	264.0481	530.4937	792.7518	1584.4641	2405.4399	3263.4264	217.4678	437.0622	653.2352	1302.5424	1975.3974	2679.0981	85.8341	173.9565	260.8047	523.5757	795.5537	1079.3643	41.4280	85.1032	128.1442	258.2797	393.2810	534.5063	18.2551	38.8640	59.2277	120.8657	184.6447	250.6547	6.7268	15.4851	24.1094	50.3647	77.3881	104.7788
4927.1642	9843.8608	14719.0328	29110.6300	43336.2243	57945.9309	3273.7609	6542.7169	9783.2088	19347.6472	28799.3783	38508.9081	2457.2576	4913.3137	7349.1791	14539.8813	21649.1924	28948.9334	1959.4242	3919.0628	5861.9985	11591.8139	17252.0287	23065.3191	1631.9249	3265.5923	4886.4651	9675.6898	14408.1455	19269.1779	643.3966	1292.2313	1935.4085	3833.2164	5706.9235	7631.9382	314.8904	636.6596	955.2194	1894.6316	2822.4986	3775.1102	150.4153	308.3014	464.7218	927.6638	1385.5732	1856.8276	67.5265	142.7667	217.2277	436.7621	651.0186	868.4041
5400.8361	10897.1011	16480.5501	33622.6305	50421.6019	67356.7571	3591.9478	7251.6273	10970.3070	22384.9157	33577.1849	44859.7351	2692.2355	5437.3619	8226.2146	16784.4780	25168.8327	33622.1375	2148.0569	4340.6226	6570.4342	13424.0959	20141.3502	26911.7852	1789.0846	3616.0793	5472.5182	11173.1113	16760.5756	22392.5939	708.4801	1439.3938	2182.3283	4467.7493	6699.9799	8951.5321	345.7471	707.7186	1075.7621	2210.3869	3317.7455	4435.0043	166.9044	346.7089	529.2164	1093.6115	1643.9985	2200.1857	74.4504	160.5022	247.9036	518.6792	778.9799	1044.1044
1501.0007	3021.4545	4548.9853	9095.3685	13704.9267	18377.6890	999.5591	2013.1083	3031.6174	6063.6999	9137.0784	12251.3111	747.7600	1506.5826	2268.9713	4538.6695	6837.8339	9167.3597	597.5106	1204.2118	1813.7378	3628.3348	5464.8576	7324.9280	497.9468	1003.9946	1512.5637	3026.0395	4560.6998	6116.1475	196.2207	397.0871	599.1126	1201.1126	1809.2820	2424.6216	96.8155	197.1984	298.1928	598.4022	901.2664	1207.8417	47.7853	98.7795	150.1115	301.7632	455.1740	609.9118	22.2741	47.2731	72.3950	146.1449	220.5410	295.8357
1699.3239	3374.7591	5038.7040	9967.6991	14942.2852	19947.2924	1133.4011	2252.2811	3363.3370	6655.1938	9977.3010	13320.7242	845.3961	1680.4344	2509.8531	4967.1307	7448.8062	9947.6485	676.6573	1346.1344	2011.5810	3983.4343	5975.8406	7977.6125	565.1486	1124.8366	1680.4613	3327.2582	4988.3375	6659.9982	223.9799	448.2471	671.2006	1332.5120	2000.4046	2672.5901	111.0081	223.6713	335.6537	667.9481	1004.2313	1342.4184	53.6068	109.9718	166.1558	332.9450	501.8300	671.6399	24.0514	51.3725	78.7253	159.3761	240.1221	321.9746
1703.4558	3444.5041	5200.3483	10465.1617	15437.7184	20311.5848	1135.5973	2297.5283	3469.9947	6983.3701	10302.3418	13554.5326	852.1893	1724.8261	2604.6614	5241.5982	7732.9350	10176.5271	679.5328	1375.2949	2076.8919	4180.3832	6170.4059	8119.7768	563.7166	1141.7131	1725.3458	3474.3595	5123.6369	6740.3926	224.1480	455.3935	688.9731	1390.6934	2053.9563	2704.9755	109.1838	222.8563	337.8158	683.4519	1010.6409	1333.6940	53.6491	110.9080	168.8328	343.2142	508.1739	670.6772	24.7081	52.4738	80.6289	165.6558	245.0808	323.0425
1836.9878	3648.4412	5428.1870	10663.1030	16022.2246	21280.8995	1222.2905	2427.7806	3611.7819	7093.3762	10656.5350	14154.6467	917.7114	1823.6208	2713.6635	5332.3414	8010.1002	10637.3703	731.4868	1453.8890	2163.3484	4247.9696	6380.1535	8473.5500	610.1242	1213.6806	1806.9730	3550.7768	5334.9709	7086.3617	241.3724	481.4610	717.0423	1411.3932	2120.9860	2817.7461	118.0928	237.2180	354.5467	699.8696	1052.0705	1397.7559	58.0858	118.1811	177.5221	352.8749	531.0025	705.4658	26.8787	56.0941	84.8869	170.6876	258.1629	343.7258
1018.3283	2040.0454	3060.6098	6094.3966	9069.7329	12056.5809	679.7819	1362.1580	2043.2095	4069.9967	6058.5532	8057.4370	508.3122	1018.8707	1528.9650	3044.3803	4532.6708	6030.1429	404.9230	812.1435	1218.5651	2427.6529	3611.5748	4800.5498	336.9547	675.9812	1014.4065	2018.8978	3002.7041	3991.3310	134.6448	270.8111	406.7502	812.1310	1210.3306	1609.1477	64.9918	131.5387	197.7395	393.9988	586.6452	779.8510	31.1046	63.7277	96.2891	193.6129	288.9891	384.9121	14.6576	30.9070	47.1881	95.2137	142.4093	190.3020
939.0233	1887.3865	2826.4734	5568.4837	8240.8447	11030.9908	626.8874	1260.6293	1888.4067	3720.6745	5504.5285	7364.8204	467.8527	941.8906	1411.2106	2779.7320	4113.1542	5508.7836	373.7993	752.8676	1128.4524	2227.0311	3297.1067	4414.1095	310.3105	625.4752	937.4776	1847.6287	2734.3405	3659.2429	123.2810	250.1519	375.8432	742.5347	1100.4826	1472.6483	59.2883	121.8237	183.6031	365.8720	544.5745	729.2170	27.5172	58.3380	89.0926	179.3319	267.6326	360.4779	10.9148	24.8450	38.7520	79.5572	119.1970	160.6316
1008.1739	2081.1952	3193.0944	6543.9161	9718.0377	13101.5103	671.0655	1386.5055	2127.6115	4360.3290	6471.4238	8731.8571	501.7307	1037.8952	1593.6346	3266.4932	4849.7185	6542.2931	400.5208	828.5413	1272.0130	2609.1896	3872.4404	5226.4126	333.3313	690.3036	1060.3155	2173.0732	3227.8645	4354.0623	133.3152	278.0994	427.7901	877.6417	1304.0026	1761.3640	65.7681	138.8044	214.5910	441.3693	657.6743	887.9474	31.0055	67.1914	105.0787	219.3377	328.8838	443.2646	13.6570	31.3819	49.8989	106.6034	161.3453	217.6269
1137.7181	2375.5894	3717.3526	8074.6523	12477.2604	16444.6920	754.5938	1577.8366	2470.4098	5372.7820	8305.9279	10948.0852	567.1763	1187.7798	1860.3951	4046.7186	6257.4779	8247.3440	453.1430	950.2420	1489.0617	3240.1507	5005.8097	6602.7945	372.4133	782.0502	1226.7103	2672.0746	4134.6756	5450.8014	146.7015	311.9871	491.0155	1074.3194	1663.6627	2195.9330	69.8861	152.2714	241.7050	533.6073	829.0927	1095.6720	30.3676	69.9727	113.2094	256.5625	401.9451	532.2961	12.3265	32.2826	54.1316	127.1557	200.2236	267.7695
1607.3795	3275.5390	5027.5408	10465.4215	15712.4865	20242.1147	1065.1626	2174.4171	3338.5388	6952.6642	10440.6009	13452.6270	798.0073	1631.7336	2507.4333	5226.9993	7850.9930	10113.0253	636.3656	1303.0377	2003.4879	4182.3473	6283.5319	8088.6937	527.1311	1081.0461	1662.8186	3469.5169	5213.2758	6718.6596	203.7046	423.6381	654.4974	1373.6693	2067.8064	2666.3267	96.8400	206.8488	322.3722	683.1310	1031.4970	1331.7756	42.5498	96.2439	153.0718	330.2910	501.9292	651.4373	15.7199	42.3639	70.7018	159.2892	245.0281	320.7903
1106.7631	2245.4046	3415.9947	7143.6952	11023.2290	14891.4978	731.5392	1487.2964	2264.2194	4739.4375	7315.1666	9882.3681	549.2230	1118.3154	1703.5791	3566.8512	5504.7056	7435.7087	437.8204	894.1183	1363.8226	2860.3745	4419.3519	5972.5487	359.8603	735.6643	1121.7360	2351.4985	3631.8107	4910.3236	138.7799	289.4095	444.8261	939.1788	1455.2659	1968.5746	64.0519	138.2764	214.9927	460.0877	715.7015	970.2219	27.7019	64.5145	102.5310	224.1289	352.0656	479.4816	9.5146	27.6341	46.4493	106.7337	170.9771	235.3257


==> results_TCOE_frame_rate_retinaface_ov.txt <==
TCOE30_10	TCOE30_20	TCOE30_30	TCOE30_60	TCOE30_90	TCOE30_120	TCOE15_10	TCOE15_20	TCOE15_30	TCOE15_60	TCOE15_90	TCOE15_120	TCOE10_10	TCOE10_20	TCOE10_30	TCOE10_60	TCOE10_90	TCOE10_120	TCOE75_10	TCOE75_20	TCOE75_30	TCOE75_60	TCOE75_90	TCOE75_120	TCOE6_10	TCOE6_20	TCOE6_30	TCOE6_60	TCOE6_90	TCOE6_120	TCOE2_10	TCOE2_20	TCOE2_30	TCOE2_60	TCOE2_90	TCOE2_120	TCOE1_10	TCOE1_20	TCOE1_30	TCOE1_60	TCOE1_90	TCOE1_120	TCOE05_10	TCOE05_20	TCOE05_30	TCOE05_60	TCOE05_90	TCOE05_120	TCOE025_10	TCOE025_20	TCOE025_30	TCOE025_60	TCOE025_90	TCOE025_120
731.9747	1440.2814	2109.7797	4076.5272	6048.2038	7835.4468	484.1353	953.0037	1396.0652	2697.4958	4005.2193	5190.4769	362.9990	714.7572	1047.0647	2021.9340	2999.4311	3886.5585	290.6763	573.0876	840.0647	1625.1489	2415.3605	3130.5370	240.8855	474.7363	695.2741	1341.4427	1991.2687	2581.2517	95.1166	188.4043	276.6063	535.9548	797.7579	1035.1549	46.7078	93.4805	137.7417	267.6547	399.1830	516.7741	21.9567	44.6361	66.0369	129.2039	192.7415	249.3350	9.8557	20.8104	31.1749	61.6670	92.5975	120.2738
560.7738	1127.5923	1691.1910	3525.9312	5588.0995	7653.8972	372.7567	750.7798	1126.9135	2352.3616	3730.1632	5110.0916	279.8723	563.4128	845.2116	1762.0330	2792.6869	3825.6435	221.8253	447.0285	670.4984	1398.2096	2216.2650	3034.9699	185.1343	373.4544	560.6018	1169.9935	1854.4644	2538.0672	71.4904	145.2908	218.7548	457.9451	727.6406	997.6030	34.2958	70.4903	106.3978	223.1239	354.2373	484.9721	15.6014	32.8642	50.1822	106.7772	170.5958	234.0866	7.0014	15.1518	23.4207	50.8369	81.8146	112.6965
527.1096	1049.8954	1556.2740	2995.3855	4400.8728	5663.0341	348.0896	693.6382	1028.3694	1979.6131	2912.0136	3752.8190	261.3777	521.3764	773.2426	1488.8541	2186.7136	2813.0699	208.4526	416.2111	617.5209	1187.7479	1746.0199	2249.7197	171.9887	343.7719	510.2190	983.4570	1447.6266	1868.1747	66.6718	134.4451	200.1167	385.7035	568.3984	734.1083	32.1839	66.1252	98.8801	192.1750	283.4995	367.1146	14.7617	31.2875	47.1676	91.9062	135.9325	177.2921	5.4421	12.5795	19.6168	39.1983	58.2177	76.2106
940.2552	1891.6806	2835.9263	5621.7709	8515.8274	11447.2081	625.5081	1259.3158	1887.6637	3741.2531	5668.9119	7625.9391	467.5305	941.2057	1410.6962	2797.2440	4236.4500	5692.2083	372.6189	750.8764	1125.4795	2229.7328	3376.2820	4539.3841	310.0991	625.4498	938.1496	1859.1742	2814.4830	3783.2453	120.2230	244.0139	366.9178	729.5480	1104.1543	1484.7600	59.1384	121.1502	182.8687	365.3154	553.4538	744.5638	28.5026	59.6413	90.5927	182.3752	277.0652	372.7948	11.4634	25.2832	39.0707	80.1662	123.5558	167.5895
1916.7177	3870.2368	5802.7654	11453.8006	16954.3554	22590.2371	1267.4961	2562.7014	3843.7335	7586.8538	11230.0248	14953.5618	955.1513	1933.0537	2899.9976	5731.2715	8494.5833	11323.5942	759.3537	1539.4179	2310.5177	4566.4320	6762.7970	9011.5626	628.5257	1274.4393	1913.0658	3778.1631	5590.6655	7443.1322	245.9235	504.1330	759.4952	1505.7447	2227.6942	2965.2418	115.4820	241.0098	364.9930	726.4467	1072.9911	1427.6052	50.8393	111.2562	171.3864	347.7101	512.3210	678.5483	19.3012	46.9995	74.2577	152.7263	227.4344	302.1516
2765.4047	5632.7179	8618.6954	17607.3755	26337.3803	35131.7703	1841.1369	3752.3093	5742.6707	11743.8620	17578.5521	23451.3743	1372.6674	2801.3428	4290.1429	8773.5988	13125.6111	17513.7736	1094.6039	2236.4776	3426.5096	7014.1322	10495.8821	14006.4075	912.4199	1865.2420	2857.6172	5843.8164	8744.5285	11666.5747	356.3095	735.2267	1130.3647	2326.3452	3486.2916	4654.3103	172.7951	362.2635	559.9092	1156.8757	1733.8892	2317.6295	77.8890	169.4899	265.6710	559.0816	843.6039	1132.1669	31.2589	74.5128	120.6577	264.8947	406.8388	549.5839
872.3879	1750.1448	2590.1591	4968.9213	7420.9867	10025.4772	582.7913	1169.6791	1731.2430	3321.8820	4960.7634	6705.2196	433.5100	870.7530	1289.0001	2471.0998	3687.6501	4981.2805	345.5337	694.5806	1028.7635	1974.2290	2946.3419	3977.2854	289.8946	582.9877	863.6321	1658.6027	2479.2366	3352.4704	114.5407	231.8801	344.4543	665.6083	995.6092	1345.9442	55.5824	113.7036	169.2363	327.6670	491.6791	666.1594	25.4079	53.2013	79.7610	155.2164	232.1372	314.0230	10.9760	24.2544	37.0191	73.3743	110.3189	148.5208
832.5340	1676.0516	2504.2661	4951.2385	7502.6639	10107.8437	552.6884	1113.3716	1664.1693	3290.2860	4986.9715	6721.9059	413.2407	833.9459	1246.6557	2466.0578	3737.8053	5038.0783	329.0325	664.2791	993.6392	1968.5873	2984.2208	4021.2896	272.7840	551.5175	825.6096	1633.7976	2474.8502	3333.4362	105.4588	215.1297	322.8953	641.3831	973.4925	1313.1046	49.3092	102.7092	155.4674	311.3248	473.3244	639.8270	22.2534	48.1662	73.6613	148.5917	227.2853	308.8856	7.9908	19.0461	29.9899	62.1556	96.1211	131.2143
1126.1777	2302.6678	3502.9339	7052.1735	10459.7556	13611.6753	749.9956	1534.9025	2336.1110	4707.7692	6988.3582	9097.3646	561.2773	1148.9810	1748.1250	3522.6009	5228.2660	6808.2650	451.1311	924.2528	1407.0603	2835.8455	4205.9112	5472.4091	373.6603	766.2845	1167.2005	2354.0119	3495.4395	4549.4779	148.0222	305.5087	466.4234	941.6656	1396.0784	1815.7620	72.5537	151.4232	232.0943	470.6311	697.5669	906.1929	34.5719	73.6195	113.7129	232.4422	345.0632	448.5936	15.9865	35.5448	55.6876	115.4952	172.5544	225.9555
1262.6799	2555.7572	3854.8843	7815.2852	11912.7308	15781.6650	837.5803	1696.0676	2558.5120	5184.7904	7895.2008	10457.0351	629.5387	1275.8091	1925.6004	3908.5311	5958.5392	7894.5645	506.2539	1026.2121	1548.7000	3140.2440	4784.9564	6339.0265	414.1614	840.3047	1268.6399	2573.1933	3918.8653	5194.6055	164.3604	334.5670	505.3688	1027.2937	1568.2538	2079.7968	78.1061	160.4439	243.1423	495.1774	755.7637	1005.1442	36.8279	77.1119	117.3817	240.2924	367.5820	489.6464	16.8496	36.5750	56.3292	116.2656	178.4530	238.4360
1225.5603	2489.3983	3740.8034	7345.9932	11088.1392	15146.5584	814.7965	1655.5105	2488.2638	4887.1944	7379.1432	10083.4328	611.1434	1242.1322	1867.3146	3668.7907	5540.3998	7573.4778	491.3656	998.5392	1500.8199	2949.4404	4454.8847	6086.6554	408.4788	831.0873	1249.4303	2455.4960	3706.3258	5062.3066	161.2650	328.7265	495.5129	978.0619	1477.5457	2021.2549	78.4923	160.9751	242.8645	477.2010	717.0772	978.3075	38.1884	79.0632	119.8289	236.5458	357.6151	491.2854	18.0739	38.5310	58.9405	116.5996	176.4876	242.4066
1139.4917	2318.6231	3478.3727	6891.6071	10327.5421	13880.9120	758.4122	1544.0965	2316.5216	4585.2015	6868.8436	9234.0206	566.2451	1153.4658	1730.6413	3429.6631	5141.9321	6917.0508	459.9479	937.8752	1407.4162	2786.2936	4172.1685	5609.3473	375.6580	766.3473	1150.1368	2277.7928	3413.8926	4589.5821	153.4640	315.1932	473.7894	938.1676	1403.1864	1885.0482	74.6552	154.8298	233.6317	464.3888	697.8889	940.0311	35.3127	74.7600	113.7545	228.1393	343.4619	461.3066	16.3603	36.2445	55.8646	114.3021	172.6884	232.4972
1157.6240	2318.3806	3473.9804	6559.9513	9745.1479	13168.4966	768.6149	1539.1221	2305.0793	4352.3930	6459.1774	8739.2440	577.5218	1159.0383	1739.0537	3284.6797	4876.2996	6596.3583	462.4358	927.0838	1389.5980	2622.3580	3893.2989	5267.6623	383.0976	769.0067	1152.7022	2179.2425	3233.2543	4377.7400	156.0865	314.8943	472.4146	888.1321	1318.1140	1787.1137	76.5954	155.6594	234.1328	442.4899	659.9260	892.4966	38.2057	79.0695	119.4811	227.5710	340.4317	461.0863	16.6747	35.6072	54.1382	102.5879	153.0317	210.4611
1835.1509	3855.5846	6080.3947	13524.1705	21010.6087	27643.9608	1219.2994	2563.0402	4042.6917	8996.2971	13976.6714	18390.7344	916.1172	1928.0139	3042.4878	6778.3817	10540.4795	13866.7134	730.2500	1537.9842	2427.8635	5407.0541	8393.8216	11052.2715	607.0999	1279.8010	2020.3073	4499.3414	6991.2717	9200.7408	238.1758	505.9426	800.9054	1790.6110	2785.3467	3668.0428	115.2091	248.4104	395.0035	889.0611	1384.4666	1826.4328	55.1665	122.1663	196.2317	448.5234	703.2194	927.8469	23.6306	56.0843	92.0568	214.7917	338.5984	447.6237
1795.8936	3678.1137	5675.4764	12064.3418	18136.1416	22864.0474	1195.9873	2454.1410	3788.6322	8046.6555	12097.9205	15272.1180	887.3716	1822.9468	2816.8624	6001.0920	9024.5338	11366.0548	708.7416	1457.8929	2252.6030	4792.5404	7208.2238	9096.1632	592.1045	1219.7799	1884.5199	4008.3303	6029.6793	7614.4953	229.2902	478.4039	742.0737	1577.7410	2376.7891	3019.6122	109.9068	234.4434	365.2395	777.9782	1174.8161	1504.3267	50.1247	112.8020	178.9403	389.1131	591.0270	755.8483	18.9080	49.1742	80.9896	181.6115	278.9156	362.0253
1769.9087	3609.7868	5504.3049	11486.1767	17688.8742	23997.7010	1178.1317	2405.7334	3670.4748	7663.9076	11807.7463	16021.6431	879.9674	1798.6486	2744.7804	5732.3904	8827.8957	11977.7526	701.2767	1435.9958	2193.0963	4583.0088	7061.2244	9575.5951	583.4088	1195.5940	1826.3807	3819.6920	5887.9049	7990.9244	229.5582	475.7084	729.9652	1532.7547	2369.0137	3215.9531	111.3200	235.3512	363.6099	768.7103	1193.5730	1624.1563	51.0501	112.5979	176.1033	376.3665	585.9865	796.4106	20.7362	50.8045	82.0096	181.1476	285.5743	388.6722


==> results_TCOE_frame_rate_timesegment_peopleOTS_annotation.txt <==
count10	count20	count30	count60	count90	count120
2.5810	3.3914	4.1737	6.7195	9.2253	11.7723
2.5735	3.4084	4.2123	6.8067	9.1660	11.5126
3.3316	4.4682	5.5400	8.7935	12.1260	15.3337
4.2183	6.0736	7.9175	13.6801	19.7327	26.1704
12.0638	15.7885	19.5027	30.6618	41.7597	52.8244
14.8508	19.7332	24.2393	36.1720	48.4435	60.9065
3.3832	4.3492	5.2621	7.9719	11.0256	14.0796
4.7552	6.0688	7.3070	10.8780	14.4936	17.9176
3.3617	4.0525	4.6486	6.0631	7.3914	8.8134
3.7074	4.7296	5.7640	8.7921	11.9917	15.0951
2.2680	2.9484	3.5711	5.5562	7.6044	9.6692
3.9219	4.9757	5.9092	8.0589	9.9552	11.8874
3.7871	4.5032	5.1733	6.9361	8.8189	9.4200
7.2906	8.5648	9.7569	11.0636	11.9102	12.6934
11.5491	13.0425	14.3357	17.3416	19.7074	21.2392
9.1180	9.9225	10.5858	12.2862	13.1912	13.9469


==> results_TCOE_frame_rate_trmot_cpu.txt <==
TCOE30_10	TCOE30_20	TCOE30_30	TCOE30_60	TCOE30_90	TCOE30_120	TCOE15_10	TCOE15_20	TCOE15_30	TCOE15_60	TCOE15_90	TCOE15_120	TCOE10_10	TCOE10_20	TCOE10_30	TCOE10_60	TCOE10_90	TCOE10_120	TCOE75_10	TCOE75_20	TCOE75_30	TCOE75_60	TCOE75_90	TCOE75_120	TCOE6_10	TCOE6_20	TCOE6_30	TCOE6_60	TCOE6_90	TCOE6_120	TCOE2_10	TCOE2_20	TCOE2_30	TCOE2_60	TCOE2_90	TCOE2_120	TCOE1_10	TCOE1_20	TCOE1_30	TCOE1_60	TCOE1_90	TCOE1_120	TCOE05_10	TCOE05_20	TCOE05_30	TCOE05_60	TCOE05_90	TCOE05_120	TCOE025_10	TCOE025_20	TCOE025_30	TCOE025_60	TCOE025_90	TCOE025_120
3.9002	4.2703	4.3572	3.6607	2.6425	1.2141	3.9002	4.2703	4.3572	3.6607	2.6425	1.2141	3.9002	4.2703	4.3572	3.6607	2.6425	1.2141	3.9002	4.2703	4.3572	3.6607	2.6425	1.2141	3.9002	4.2703	4.3572	3.6607	2.6425	1.2141	3.9002	4.2703	4.3572	3.6607	2.6425	1.2141	2.3994	4.2719	5.7159	8.6765	11.6558	14.2116	1.2281	2.0029	2.4570	2.5398	2.2567	2.3161	1.1978	1.2184	1.3936	1.7251	1.2446	1.1556
1.5989	2.0096	2.6036	2.9038	2.4803	2.6195	1.5989	2.0096	2.6036	2.9038	2.4803	2.6195	1.5989	2.0096	2.6036	2.9038	2.4803	2.6195	1.5989	2.0096	2.6036	2.9038	2.4803	2.6195	1.5989	2.0096	2.6036	2.9038	2.4803	2.6195	1.5989	2.0096	2.6036	2.9038	2.4803	2.6195	1.8705	3.2306	4.4626	8.3423	12.5789	16.1395	1.5077	3.1825	4.5009	7.1373	8.7149	9.9217	1.2919	1.7126	1.9997	2.2859	1.9811	2.3563
2.3788	2.8003	3.2146	3.4719	3.5134	4.8376	2.3788	2.8003	3.2146	3.4719	3.5134	4.8376	2.3788	2.8003	3.2146	3.4719	3.5134	4.8376	2.3788	2.8003	3.2146	3.4719	3.5134	4.8376	2.3788	2.8003	3.2146	3.4719	3.5134	4.8376	2.3788	2.8003	3.2146	3.4719	3.5134	4.8376	2.0760	3.8030	4.9137	7.2892	9.6673	11.9512	1.4131	1.6183	1.9901	2.7073	2.4503	2.0897	1.7938	1.7245	1.6714	2.0103	2.0230	2.9846
2.8291	3.4224	4.0970	5.9828	9.4140	13.9580	2.8291	3.4224	4.0970	5.9828	9.4140	13.9580	2.8291	3.4224	4.0970	5.9828	9.4140	13.9580	2.8291	3.4224	4.0970	5.9828	9.4140	13.9580	2.8291	3.4224	4.0970	5.9828	9.4140	13.9580	2.8291	3.4224	4.0970	5.9828	9.4140	13.9580	5.6219	10.0022	13.1746	20.7163	28.6067	37.2244	4.0739	7.8335	10.7525	14.6950	15.2481	15.6322	1.8448	2.4877	3.3616	4.5292	5.5392	6.6917
8.2309	9.0436	10.2283	15.6719	22.6006	29.8603	8.2309	9.0436	10.2283	15.6719	22.6006	29.8603	8.2309	9.0436	10.2283	15.6719	22.6006	29.8603	8.2309	9.0436	10.2283	15.6719	22.6006	29.8603	8.2309	9.0436	10.2283	15.6719	22.6006	29.8603	8.2309	9.0436	10.2283	15.6719	22.6006	29.8603	11.1793	19.7966	24.1073	31.1294	36.3689	40.7298	5.5500	12.6312	17.3109	20.8941	18.8271	16.4315	3.8629	3.4119	4.9267	8.2193	7.7596	4.9258
6.0896	3.7050	3.2977	2.9140	3.1247	5.5499	6.0896	3.7050	3.2977	2.9140	3.1247	5.5499	6.0896	3.7050	3.2977	2.9140	3.1247	5.5499	6.0896	3.7050	3.2977	2.9140	3.1247	5.5499	6.0896	3.7050	3.2977	2.9140	3.1247	5.5499	6.0896	3.7050	3.2977	2.9140	3.1247	5.5499	7.9635	15.1432	19.5720	26.8423	34.5481	43.5086	3.6796	6.2677	8.7049	10.4217	9.5998	9.7482	5.8754	4.4887	4.3034	4.7240	6.5102	11.5535
5.4286	9.5943	13.3044	21.7139	28.2378	34.5143	5.4286	9.5943	13.3044	21.7139	28.2378	34.5143	5.4286	9.5943	13.3044	21.7139	28.2378	34.5143	5.4286	9.5943	13.3044	21.7139	28.2378	34.5143	5.4286	9.5943	13.3044	21.7139	28.2378	34.5143	5.4286	9.5943	13.3044	21.7139	28.2378	34.5143	4.2803	7.5977	10.5223	17.3076	24.0456	31.0210	3.0369	6.4565	9.6729	15.3873	19.3209	23.7343	1.6409	2.2456	3.6172	7.2054	9.3187	10.0397
2.7273	2.9772	3.3361	5.1275	6.8338	7.4417	2.7273	2.9772	3.3361	5.1275	6.8338	7.4417	2.7273	2.9772	3.3361	5.1275	6.8338	7.4417	2.7273	2.9772	3.3361	5.1275	6.8338	7.4417	2.7273	2.9772	3.3361	5.1275	6.8338	7.4417	2.7273	2.9772	3.3361	5.1275	6.8338	7.4417	4.0877	7.7886	11.0983	18.7713	27.0734	35.9670	2.2355	4.8526	7.5343	12.7912	15.8960	19.3645	2.0505	2.2678	2.8896	5.7987	7.3574	7.8104
2.1789	3.2604	4.6094	9.7433	13.8829	17.0173	2.1789	3.2604	4.6094	9.7433	13.8829	17.0173	2.1789	3.2604	4.6094	9.7433	13.8829	17.0173	2.1789	3.2604	4.6094	9.7433	13.8829	17.0173	2.1789	3.2604	4.6094	9.7433	13.8829	17.0173	2.1789	3.2604	4.6094	9.7433	13.8829	17.0173	1.7277	3.1817	4.5264	8.1149	11.8515	15.6735	1.2230	2.5828	3.9434	7.3692	9.7170	12.2005	1.1148	1.5090	2.3275	4.7244	6.1828	7.1850
2.3361	2.7504	2.9547	3.1844	3.7293	4.0390	2.3361	2.7504	2.9547	3.1844	3.7293	4.0390	2.3361	2.7504	2.9547	3.1844	3.7293	4.0390	2.3361	2.7504	2.9547	3.1844	3.7293	4.0390	2.3361	2.7504	2.9547	3.1844	3.7293	4.0390	2.3361	2.7504	2.9547	3.1844	3.7293	4.0390	5.6952	9.8029	12.6195	19.2462	25.4397	31.8499	4.2544	8.4714	11.7046	17.7852	20.6368	23.6571	2.1405	3.6168	5.5778	10.0585	12.2246	12.7807
2.5463	5.1499	7.5832	12.8872	16.1341	17.9089	2.5463	5.1499	7.5832	12.8872	16.1341	17.9089	2.5463	5.1499	7.5832	12.8872	16.1341	17.9089	2.5463	5.1499	7.5832	12.8872	16.1341	17.9089	2.5463	5.1499	7.5832	12.8872	16.1341	17.9089	2.5463	5.1499	7.5832	12.8872	16.1341	17.9089	1.9539	3.3942	4.5775	6.9152	8.9228	10.9413	1.7144	3.4591	5.0159	7.3448	8.0359	8.7809	1.0221	1.7500	2.8524	5.2362	6.1229	6.2429
2.3432	2.4374	2.4470	3.3569	4.5161	4.9146	2.3432	2.4374	2.4470	3.3569	4.5161	4.9146	2.3432	2.4374	2.4470	3.3569	4.5161	4.9146	2.3432	2.4374	2.4470	3.3569	4.5161	4.9146	2.3432	2.4374	2.4470	3.3569	4.5161	4.9146	2.3432	2.4374	2.4470	3.3569	4.5161	4.9146	3.1302	5.7513	7.9170	13.6429	19.4940	25.6032	2.5966	5.5280	7.9901	11.5485	13.3573	15.0806	1.6358	1.6924	2.1722	4.3893	5.4965	6.0339
2.5368	2.6275	3.0456	4.0352	4.9906	7.6324	2.5368	2.6275	3.0456	4.0352	4.9906	7.6324	2.5368	2.6275	3.0456	4.0352	4.9906	7.6324	2.5368	2.6275	3.0456	4.0352	4.9906	7.6324	2.5368	2.6275	3.0456	4.0352	4.9906	7.6324	2.5368	2.6275	3.0456	4.0352	4.9906	7.6324	2.2194	3.1867	4.0234	7.3538	11.8555	14.7480	2.7958	4.7815	6.8319	10.9586	12.9702	15.0971	1.7178	2.7918	4.7171	9.7411	13.1581	15.4394
3.5167	2.0433	1.7591	5.7479	10.2969	12.1945	3.5167	2.0433	1.7591	5.7479	10.2969	12.1945	3.5167	2.0433	1.7591	5.7479	10.2969	12.1945	3.5167	2.0433	1.7591	5.7479	10.2969	12.1945	3.5167	2.0433	1.7591	5.7479	10.2969	12.1945	3.5167	2.0433	1.7591	5.7479	10.2969	12.1945	2.7629	5.5369	8.1087	14.8894	21.8339	29.3859	1.6204	3.5161	5.8844	12.8763	18.7105	24.2984	1.9580	1.2651	1.0919	4.2038	7.1163	10.4938
5.3992	5.1519	5.0085	3.6169	2.3214	1.4448	5.3992	5.1519	5.0085	3.6169	2.3214	1.4448	5.3992	5.1519	5.0085	3.6169	2.3214	1.4448	5.3992	5.1519	5.0085	3.6169	2.3214	1.4448	5.3992	5.1519	5.0085	3.6169	2.3214	1.4448	5.3992	5.1519	5.0085	3.6169	2.3214	1.4448	1.6980	3.7908	6.0373	11.5318	15.6236	20.1844	2.0847	2.2502	3.6459	8.5260	11.7285	13.8430	4.3853	2.9577	2.3374	1.9858	4.2553	6.1043


==> results_TCOE_frame_rate_trmot_gpu.txt <==
TCOE30_10	TCOE30_20	TCOE30_30	TCOE30_60	TCOE30_90	TCOE30_120	TCOE15_10	TCOE15_20	TCOE15_30	TCOE15_60	TCOE15_90	TCOE15_120	TCOE10_10	TCOE10_20	TCOE10_30	TCOE10_60	TCOE10_90	TCOE10_120	TCOE75_10	TCOE75_20	TCOE75_30	TCOE75_60	TCOE75_90	TCOE75_120	TCOE6_10	TCOE6_20	TCOE6_30	TCOE6_60	TCOE6_90	TCOE6_120	TCOE2_10	TCOE2_20	TCOE2_30	TCOE2_60	TCOE2_90	TCOE2_120	TCOE1_10	TCOE1_20	TCOE1_30	TCOE1_60	TCOE1_90	TCOE1_120	TCOE05_10	TCOE05_20	TCOE05_30	TCOE05_60	TCOE05_90	TCOE05_120	TCOE025_10	TCOE025_20	TCOE025_30	TCOE025_60	TCOE025_90	TCOE025_120
1.7717	3.1132	4.4945	8.7284	13.1747	17.4443	1.8600	3.2795	4.7294	9.1507	13.7417	18.2260	1.6403	2.8589	4.1427	7.9715	12.0046	15.9332	1.6085	2.7980	3.9651	7.4110	10.9838	14.5405	1.5960	2.7997	3.9638	7.2969	10.7170	13.9982	2.3733	4.4837	6.4944	12.3867	18.1864	23.9085	2.4252	4.2983	5.7777	8.9751	12.2530	15.0972	1.2281	2.0029	2.4570	2.5398	2.2567	2.3161	1.1978	1.2184	1.3936	1.7251	1.2446	1.1556
1.3020	1.9749	2.6538	5.0072	7.6702	10.1598	1.3813	2.0719	2.7559	5.0652	7.6620	10.2006	1.3725	2.0396	2.7239	5.0113	7.4736	10.0282	1.3231	1.9912	2.6690	4.8412	7.1235	9.2855	1.2117	1.7339	2.2402	4.1314	6.3254	8.4755	1.5974	2.6848	3.7493	7.4420	11.2683	14.9197	1.8110	3.1342	4.3059	8.1671	12.2591	15.6922	1.5077	3.1825	4.5009	7.1373	8.7149	9.9217	1.2919	1.7126	1.9997	2.2859	1.9811	2.3563
1.5264	3.0350	4.5627	8.8040	12.9450	16.8116	1.5463	3.0985	4.6576	9.0662	13.2763	16.9178	1.6027	3.1179	4.6960	9.2208	13.7088	17.8748	1.5966	3.0838	4.7065	9.4443	14.2439	18.7398	1.7539	3.3883	5.0840	10.0215	15.0413	19.5352	2.4389	4.5295	6.4297	11.9936	17.6383	23.2805	2.0601	3.8271	4.9964	7.4669	9.9780	12.4099	1.4635	1.6837	2.0437	2.6141	2.2458	1.9143	1.7938	1.7245	1.6714	2.0103	2.0230	2.9846
4.9038	7.8102	10.7897	19.8650	28.4352	37.5468	4.8120	7.5295	10.2667	18.6096	26.9134	35.8798	4.7832	7.4319	10.1530	18.2447	26.5123	35.6154	4.9752	7.6586	10.4222	18.5011	26.4451	35.0650	5.0766	7.8116	10.6172	18.6568	26.7495	35.6538	6.4356	10.7724	15.0949	28.1429	41.9873	56.9524	5.6219	10.0022	13.1746	20.7163	28.6067	37.2244	4.0739	7.8335	10.7525	14.6950	15.2481	15.6322	1.8448	2.4877	3.3616	4.5292	5.5392	6.6917
14.7475	29.0199	43.1601	85.2958	126.1898	165.5868	13.0046	25.2708	37.4609	73.8884	109.6743	144.4808	12.0832	22.9455	33.6612	65.7459	96.8717	126.9916	11.2373	20.8737	30.3401	58.5863	86.8180	115.1261	10.9033	19.8815	28.6021	54.6358	80.4199	106.0185	11.5015	18.6145	24.5572	42.5811	59.9585	75.9758	11.1083	19.7729	24.1713	31.3865	36.6669	41.0843	5.5500	12.6312	17.3109	20.8941	18.8271	16.4315	3.8629	3.4119	4.9267	8.2193	7.7596	4.9258
13.5422	27.5222	41.6767	81.1256	120.4440	160.1685	11.9158	23.8153	35.8842	69.3632	102.3506	135.6270	10.6524	20.9874	31.4703	61.4020	91.7616	122.3229	10.7185	20.6009	30.8002	59.3533	88.0642	116.8972	10.3735	19.5279	28.8411	55.0955	81.3388	107.9151	9.6111	16.2262	22.2047	38.9797	54.9911	71.9488	7.9635	15.1432	19.5720	26.8423	34.5481	43.5086	3.6796	6.2677	8.7049	10.4217	9.5998	9.7482	5.8754	4.4887	4.3034	4.7240	6.5102	11.5535
5.5680	10.0570	14.7648	28.7412	44.2903	60.8942	4.9021	8.6524	12.6620	24.5628	37.6083	51.5974	4.7583	8.4412	12.3773	24.2822	37.2550	51.3326	4.7122	8.2349	11.9752	23.2327	35.5879	48.8554	4.7126	8.2900	12.1344	23.8076	36.5084	50.4261	4.1700	7.0696	10.0007	19.3002	29.1012	39.6729	4.3277	7.7124	10.7020	17.7342	24.7823	32.1587	3.0369	6.4565	9.6729	15.3873	19.3209	23.7343	1.6409	2.2456	3.6172	7.2054	9.3187	10.0397
6.0895	11.0708	15.8888	30.0869	45.5341	61.4708	5.5451	9.9623	14.3041	27.1071	41.1194	55.6809	5.3926	9.5105	13.5577	25.4523	38.5830	52.5947	4.9659	8.5355	12.0458	22.7388	34.5686	47.1698	4.9608	8.4505	11.9033	22.4715	34.2456	46.7889	5.4812	9.6662	13.8873	27.2605	42.1562	56.6111	4.0540	7.6989	10.9459	18.5109	26.7441	35.5932	2.3281	5.0089	7.7315	12.9219	15.8066	19.0186	2.0352	2.2234	2.8044	5.4568	7.0000	7.6464
1.9615	3.4560	5.0072	9.9039	14.4182	18.6563	1.7899	3.0008	4.2476	8.2598	12.1592	15.6074	1.5415	2.4392	3.3866	6.3577	9.0436	11.5898	1.3834	2.0465	2.7685	4.8999	6.9908	8.9962	1.5089	2.3470	3.2186	5.9566	8.6154	11.0978	1.9475	3.1953	4.4168	8.3235	12.6433	16.8881	1.6991	3.1363	4.4779	8.0612	11.7913	15.6051	1.2230	2.5828	3.9434	7.3692	9.7170	12.2005	1.1148	1.5090	2.3275	4.7244	6.1828	7.1850
8.1750	14.7340	21.3794	41.4793	60.8311	80.8622	7.1126	12.3686	17.7492	34.3725	50.2851	66.9602	6.5865	11.2410	16.0820	31.0489	45.3603	60.1864	6.3773	10.7004	15.2072	29.0281	42.3220	56.0914	6.1019	10.0956	14.2238	26.8178	39.0586	52.1072	5.9413	9.5112	12.9053	23.3508	33.3764	44.0668	5.3799	9.3403	12.2014	19.0546	25.5373	32.4017	4.2544	8.4714	11.7046	17.7852	20.6368	23.6571	2.1405	3.6168	5.5778	10.0585	12.2246	12.7807
1.9333	3.1818	4.4722	7.9556	11.0952	14.2549	1.9748	3.2754	4.5724	7.8253	10.7656	13.9551	1.8032	2.9718	4.1990	7.1183	9.8472	12.7259	2.0189	3.3605	4.7267	8.1092	11.4500	14.9947	1.9006	3.0903	4.2950	7.4221	10.6684	14.0710	1.6847	2.5799	3.4563	5.8785	8.0819	10.3654	1.9720	3.4440	4.6610	7.1146	9.2656	11.4666	1.8108	3.7143	5.3781	7.8270	8.4561	9.1223	1.0359	1.8124	2.9167	5.3096	6.2027	6.1344
3.3534	5.8423	8.1769	15.6810	22.6970	29.3386	3.0136	5.0878	7.0794	13.3272	19.0854	24.6382	2.7807	4.4432	6.1693	11.8743	17.6723	23.6846	2.7693	4.3602	6.0423	11.8677	17.4385	23.2622	2.7775	4.1667	5.7212	11.2237	16.9111	22.6741	3.4575	5.3570	7.3688	13.9538	20.2232	27.1367	3.2154	5.8861	8.0410	13.6431	19.2097	25.0318	2.5966	5.5280	7.9901	11.5485	13.3573	15.0806	1.6358	1.6924	2.1722	4.3893	5.4965	6.0339
3.1749	5.4219	7.7429	15.3572	23.3940	30.6446	2.7434	4.3206	5.8789	11.1980	17.0249	22.2371	2.6949	4.1154	5.5903	10.8679	16.7521	21.4960	2.6149	3.7059	4.7587	8.7228	13.6502	17.2726	2.8535	4.2223	5.4180	9.8577	15.4883	19.5943	2.4010	3.2093	4.1209	7.0670	10.6551	13.9651	2.2194	3.1867	4.0234	7.3538	11.8555	14.7480	2.7232	4.6411	6.6146	10.6521	12.5596	14.4754	1.7178	2.7918	4.7171	9.7411	13.1581	15.4394
4.6611	9.7003	15.0433	30.3449	44.6569	60.7412	4.4133	9.0102	13.7986	27.4526	40.0242	54.8938	3.7010	7.5455	11.6439	23.1615	33.9299	46.5781	3.6146	7.2595	10.9933	21.9051	32.1153	44.1285	3.4042	6.5440	9.7504	19.5101	29.1263	39.6620	3.8264	7.0730	10.3583	19.5542	28.6931	39.0738	2.7738	5.5369	8.1087	14.8894	21.8339	29.3859	1.6204	3.5161	5.8844	12.8763	18.7105	24.2984	1.9580	1.2651	1.0919	4.2038	7.1163	10.4938
2.1108	5.7757	10.7638	28.2782	44.5254	56.2095	2.0600	5.6346	10.4755	27.1277	42.6858	54.4278	1.5926	3.5568	7.0573	19.2619	30.8286	40.2518	1.5673	2.6190	5.4504	15.9389	25.8432	33.0042	1.7366	2.4492	5.0151	13.6199	22.2174	31.1349	1.6926	2.3877	4.3656	10.9644	16.8626	22.6017	1.7119	3.8306	6.1485	11.8716	16.1287	21.1686	2.0847	2.2502	3.6459	8.5260	11.7285	13.8430	4.3144	2.9575	2.3864	1.9040	4.2731	5.8651
4.3127	10.3194	16.5513	36.6675	58.6742	80.5042	3.6185	8.6097	13.9145	30.9712	49.6206	68.8944	3.2704	7.6502	12.3822	27.5855	43.7239	60.5755	2.5158	5.8963	9.6454	21.9244	34.8341	48.4245	2.6108	6.0193	9.8044	22.0646	35.0667	48.6335	2.4546	4.8987	7.3034	15.1990	23.6335	32.3594	2.1706	4.5082	6.4774	12.0389	17.8445	23.9605	1.5273	2.2776	3.6334	7.5015	10.9207	14.3974	3.1439	2.0301	1.6384	2.1036	3.1413	4.2271


==> results_age_S1_dex_gpu.txt <==
P0	R0	F0	P1	R1	F1	P2	R2	F2	P3	R3	F3	Speed
1.0000	0.0008	0.0017	0.7294	0.3409	0.4646	0.1989	0.9454	0.3287	nan	0.0000	nan	0.0306
1.0000	0.0003	0.0006	0.5435	0.2224	0.3156	0.1422	0.9232	0.2464	1.0000	0.0011	0.0021	0.0414
1.0000	0.0277	0.0540	0.7550	0.4426	0.5581	0.1907	0.7021	0.3000	nan	0.0000	nan	0.0305
1.0000	0.0060	0.0119	0.5158	0.3055	0.3837	0.2925	0.7771	0.4251	nan	0.0000	nan	0.0414
nan	0.0000	nan	0.6133	0.4299	0.5055	0.6605	0.9276	0.7716	nan	0.0000	nan	0.0531
1.0000	0.0140	0.0276	0.6075	0.3398	0.4358	0.5412	0.9792	0.6971	nan	0.0000	nan	0.3868
1.0000	0.0050	0.0099	0.5827	0.3072	0.4023	0.4556	0.8717	0.5984	1.0000	0.0124	0.0245	0.1279
nan	0.0000	nan	0.7397	0.3573	0.4818	0.5075	0.9244	0.6552	1.0000	0.0121	0.0240	0.1419
1.0000	0.0231	0.0451	0.5321	0.2331	0.3242	0.2342	0.7877	0.3611	nan	0.0000	nan	0.0298
nan	0.0000	nan	0.4653	0.3576	0.4044	0.2620	0.7231	0.3846	1.0000	0.0020	0.0040	0.0401
nan	0.0000	nan	0.4953	0.2894	0.3653	0.3437	0.9705	0.5076	nan	0.0000	nan	0.1008
nan	0.0000	nan	0.4039	0.3892	0.3964	0.4458	0.8313	0.5804	1.0000	0.0126	0.0249	0.0987
1.0000	0.0078	0.0154	0.6063	0.4164	0.4937	0.4242	0.8339	0.5623	nan	0.0000	nan	0.0287
nan	0.0000	nan	0.7014	0.5640	0.6252	0.1165	0.3735	0.1776	nan	0.0000	nan	0.0674
nan	0.0000	nan	0.7919	0.5396	0.6419	0.2127	0.7089	0.3272	nan	0.0000	nan	0.1367
1.0000	0.0013	0.0026	0.5865	0.7129	0.6435	0.5774	0.7697	0.6598	nan	0.0000	nan	0.0650


==> results_age_S1_dex_ov.txt <==
P0	R0	F0	P1	R1	F1	P2	R2	F2	P3	R3	F3	Speed
1.0000	0.0008	0.0015	0.7285	0.3384	0.4622	0.1957	0.9475	0.3244	nan	0.0000	nan	1.2388
1.0000	0.0132	0.0260	0.5157	0.2896	0.3709	0.1328	0.8407	0.2293	nan	0.0000	nan	1.0245
1.0000	0.0256	0.0499	0.7437	0.4311	0.5458	0.1942	0.7198	0.3058	nan	0.0000	nan	1.1198
1.0000	0.0059	0.0117	0.5209	0.3030	0.3831	0.3016	0.7905	0.4367	nan	0.0000	nan	1.3792
nan	0.0000	nan	0.6245	0.4210	0.5029	0.6611	0.9419	0.7769	nan	0.0000	nan	2.0464
1.0000	0.0323	0.0625	0.5680	0.5052	0.5347	0.5793	0.9420	0.7174	nan	0.0000	nan	2.6070
1.0000	0.0092	0.0183	0.5296	0.4053	0.4592	0.4468	0.7926	0.5715	nan	0.0000	nan	1.3027
nan	0.0000	nan	0.5880	0.4495	0.5095	0.4720	0.8202	0.5992	nan	0.0000	nan	1.2904
1.0000	0.0214	0.0419	0.5422	0.2479	0.3402	0.2649	0.8297	0.4016	nan	0.0000	nan	1.5363
nan	0.0000	nan	0.4892	0.3385	0.4002	0.2750	0.7636	0.4044	1.0000	0.0018	0.0036	1.6718
nan	0.0000	nan	0.7020	0.3829	0.4955	0.3121	0.9573	0.4707	nan	0.0000	nan	1.6515
nan	0.0000	nan	0.4425	0.4940	0.4668	0.4466	0.8307	0.5809	1.0000	0.0074	0.0146	1.6602
1.0000	0.0059	0.0117	0.6303	0.3913	0.4829	0.4130	0.8582	0.5576	nan	0.0000	nan	1.5458
nan	0.0000	nan	0.7107	0.5570	0.6246	0.1161	0.3963	0.1796	nan	0.0000	nan	1.8670
nan	0.0000	nan	0.7290	0.6426	0.6831	0.1263	0.3828	0.1899	nan	0.0000	nan	1.9276
1.0000	0.0012	0.0024	0.5881	0.6987	0.6386	0.5858	0.7896	0.6726	nan	0.0000	nan	1.9310


==> results_age_S1_facelib_gpu.txt <==
P0	R0	F0	P1	R1	F1	P2	R2	F2	P3	R3	F3	Speed
0.9456	0.0575	0.1085	0.5424	0.9974	0.7027	0.2898	0.1527	0.2000	nan	0.0000	nan	0.0077
0.8597	0.2112	0.3391	0.4986	0.9662	0.6578	0.3439	0.3054	0.3235	nan	0.0000	nan	0.0104
0.4932	0.1249	0.1993	0.6570	0.9789	0.7863	0.1607	0.1467	0.1534	0.6739	0.0102	0.0200	0.0076
0.8286	0.0247	0.0481	0.6103	0.9731	0.7501	0.4178	0.2506	0.3133	1.0000	0.0006	0.0011	0.0096
0.0000	0.0000	nan	0.2463	0.9855	0.3941	0.8021	0.2570	0.3893	1.0000	0.0150	0.0295	0.0126
0.3511	0.0165	0.0315	0.1656	0.9770	0.2832	0.7880	0.5320	0.6352	nan	0.0000	nan	0.0309
0.5508	0.1855	0.2775	0.4200	0.9659	0.5854	0.7733	0.1951	0.3116	nan	0.0000	nan	0.0194
0.1330	0.0436	0.0657	0.3144	0.6193	0.4170	0.4041	0.2197	0.2847	nan	0.0000	nan	0.0271
0.7761	0.0364	0.0695	0.5845	0.9941	0.7361	0.5116	0.2797	0.3617	1.0000	0.0048	0.0095	0.0080
0.8632	0.0865	0.1573	0.3819	0.9712	0.5482	0.5661	0.3885	0.4608	1.0000	0.0713	0.1331	0.0093
0.1975	0.0413	0.0683	0.4952	0.9702	0.6558	0.6150	0.6344	0.6246	1.0000	0.0163	0.0320	0.0234
0.6084	0.1084	0.1840	0.2601	0.8405	0.3972	0.6197	0.2639	0.3702	1.0000	0.0115	0.0228	0.0234
0.5909	0.0252	0.0483	0.6209	0.9762	0.7590	0.8245	0.7318	0.7754	1.0000	0.0032	0.0065	0.0073
0.5714	0.0034	0.0068	0.6276	0.9913	0.7686	0.2273	0.0672	0.1037	1.0000	0.0171	0.0336	0.0175
0.4424	0.0278	0.0523	0.6056	0.9617	0.7432	0.5133	0.3028	0.3809	1.0000	0.0143	0.0282	0.0271
0.4396	0.0661	0.1150	0.3687	0.9719	0.5346	0.6725	0.1300	0.2178	1.0000	0.0005	0.0010	0.0212


==> results_age_S1_facelib_ov.txt <==
P0	R0	F0	P1	R1	F1	P2	R2	F2	P3	R3	F3	Speed
0.9463	0.0546	0.1033	0.5381	0.9968	0.6989	0.2824	0.1622	0.2061	nan	0.0000	nan	0.1638
0.9487	0.1110	0.1987	0.4214	0.9928	0.5917	0.2307	0.2237	0.2272	nan	0.0000	nan	0.1363
0.4744	0.1183	0.1894	0.6485	0.9766	0.7794	0.1655	0.1520	0.1585	0.6809	0.0095	0.0187	0.1410
0.8286	0.0244	0.0473	0.6102	0.9706	0.7493	0.4375	0.2740	0.3370	1.0000	0.0005	0.0010	0.1719
0.0000	0.0000	nan	0.2263	0.9836	0.3680	0.7956	0.2500	0.3804	1.0000	0.0104	0.0206	0.1737
0.8750	0.0047	0.0094	0.2206	0.9920	0.3609	0.6902	0.3147	0.4323	1.0000	0.0033	0.0066	0.1769
0.4828	0.0704	0.1229	0.3899	0.9934	0.5600	0.6184	0.1362	0.2233	1.0000	0.0006	0.0013	0.1615
0.1392	0.0084	0.0158	0.3328	0.8940	0.4850	0.5624	0.1780	0.2704	nan	0.0000	nan	0.1600
0.7792	0.0389	0.0740	0.5596	0.9899	0.7150	0.5128	0.2948	0.3744	1.0000	0.0033	0.0066	0.1701
0.8629	0.0784	0.1438	0.3864	0.9678	0.5523	0.5892	0.3783	0.4608	1.0000	0.0650	0.1221	0.1597
0.1176	0.0064	0.0121	0.5539	0.9911	0.7106	0.6190	0.6731	0.6449	1.0000	0.0730	0.1360	0.1659
0.6565	0.0375	0.0710	0.2340	0.9881	0.3784	0.6608	0.2339	0.3455	1.0000	0.0233	0.0455	0.1667
0.5600	0.0207	0.0399	0.6372	0.9738	0.7703	0.8157	0.7436	0.7780	1.0000	0.0030	0.0060	0.1685
0.5714	0.0029	0.0058	0.6314	0.9886	0.7706	0.2788	0.0949	0.1416	1.0000	0.0164	0.0323	0.1524
0.1250	0.0023	0.0046	0.6416	0.9962	0.7805	0.1293	0.0409	0.0621	1.0000	0.0450	0.0860	0.1695
0.4373	0.0594	0.1045	0.3669	0.9683	0.5322	0.7341	0.1698	0.2759	1.0000	0.0005	0.0009	0.1684


==> results_age_S2_dex_cpu.txt <==
P0	R0	F0	P1	R1	F1	P2	R2	F2	P3	R3	F3	Speed
nan	0	nan	0.8317	0.4199	0.558	0.2006	0.9559	0.3316	nan	0	nan	0.399
nan	0	nan	0.5315	0.2195	0.3107	0.1373	0.9045	0.2383	nan	0	nan	0.3745
1	0	0.0492	0.7368	0.4278	0.5413	0.2202	0.7537	0.3408	1	0.0032	0.0064	0.3248
1	0	0.0164	0.5881	0.2497	0.3506	0.2903	0.8571	0.4337	nan	0	nan	0.6903
nan	0	nan	0.6196	0.1997	0.3021	0.6499	0.9783	0.781	nan	0	nan	4.5413
1	0	0.0294	0.6117	0.3508	0.4459	0.5409	0.979	0.6968	nan	0	nan	4.9023
1	0	0.009	0.5849	0.3104	0.4056	0.4545	0.8683	0.5967	1	0.012	0.0237	1.399
nan	0	nan	0.7425	0.356	0.4813	0.5099	0.9272	0.658	1	0.0144	0.0284	1.5869
nan	0	nan	0.5861	0.2642	0.3642	0.2637	0.8981	0.4077	nan	0	nan	1.5863
nan	0	nan	0.4747	0.237	0.3162	0.329	0.8697	0.4774	1	0.0723	0.1348	1.7533
nan	0	nan	0.498	0.2657	0.3465	0.3375	0.9742	0.5013	nan	0	nan	0.9879
nan	0	nan	0.4027	0.3882	0.3953	0.4489	0.8372	0.5844	1	0.0112	0.0222	0.9375
nan	0	nan	0.7418	0.3251	0.4521	0.3451	0.9409	0.505	nan	0	nan	0.9538
nan	0	nan	0.7431	0.4878	0.5889	0.1089	0.4818	0.1777	nan	0	nan	1.0687
nan	0	nan	0.785	0.5282	0.6315	0.2118	0.7118	0.3265	nan	0	nan	1.5076
nan	0	nan	0.6931	0.6595	0.6759	0.5244	0.8891	0.6597	nan	0	nan	1.0611

==> results_age_S2_dex_gpu.txt <==
P0	R0	F0	P1	R1	F1	P2	R2	F2	P3	R3	F3	Speed
nan	0	nan	0.8325	0.4061	0.5459	0.1982	0.9571	0.3283	nan	0	nan	0.0389
1	0	0.0006	0.5435	0.2224	0.3156	0.1422	0.9232	0.2464	1	0.0011	0.0021	0.0369
1	0	0.046	0.7342	0.4249	0.5383	0.2174	0.7494	0.3371	1	0.0003	0.0006	0.0314
1	0	0.0131	0.5828	0.2526	0.3525	0.2914	0.8592	0.4352	nan	0	nan	0.0644
nan	0	nan	0.5845	0.205	0.3035	0.6531	0.9756	0.7824	nan	0	nan	0.3342
1	0	0.0276	0.6075	0.3398	0.4358	0.5412	0.9792	0.6971	nan	0	nan	0.3672
1	0	0.0099	0.5827	0.3072	0.4023	0.4556	0.8717	0.5984	1	0.0124	0.0245	0.1202
nan	0	nan	0.7397	0.3573	0.4818	0.5075	0.9244	0.6552	1	0.0121	0.024	0.1325
nan	0	nan	0.5997	0.2785	0.3804	0.2669	0.9012	0.4119	nan	0	nan	0.1318
nan	0	nan	0.5069	0.2517	0.3363	0.329	0.8715	0.4776	1	0.0712	0.1329	0.1435
nan	0	nan	0.4953	0.2894	0.3653	0.3437	0.9705	0.5076	nan	0	nan	0.091
nan	0	nan	0.4039	0.3892	0.3964	0.4458	0.8313	0.5804	1	0.0126	0.0249	0.0875
nan	0	nan	0.7167	0.316	0.4386	0.3478	0.9403	0.5077	nan	0	nan	0.0886
nan	0	nan	0.7351	0.495	0.5916	0.1068	0.4673	0.1739	nan	0	nan	0.0928
nan	0	nan	0.7919	0.5396	0.6419	0.2127	0.7089	0.3272	nan	0	nan	0.1262
nan	0	nan	0.6849	0.6629	0.6737	0.5242	0.8805	0.6572	nan	0	nan	0.0953

==> results_age_S2_facelib_cpu.txt <==
P0	R0	F0	P1	R1	F1	P2	R2	F2	P3	R3	F3	Speed
0.7436	0.2109	0.3286	0.5504	0.9631	0.7005	0.4274	0.2451	0.3115	nan	0.0000	nan	0.0149
0.8602	0.2254	0.3571	0.5060	0.9626	0.6633	0.3171	0.2921	0.3041	nan	0.0000	nan	0.0140
0.2981	0.2605	0.2780	0.6318	0.9241	0.7505	0.2391	0.1613	0.1926	nan	0.0000	nan	0.0138
0.8000	0.0992	0.1765	0.6206	0.9428	0.7485	0.5290	0.3515	0.4223	nan	0.0000	nan	0.0185
0.0000	0.0000	nan	0.2471	0.9583	0.3928	0.8510	0.3931	0.5378	1.0000	0.0013	0.0026	0.0485
0.4000	0.0100	0.0194	0.1637	0.9685	0.2801	0.7852	0.5279	0.6314	nan	0.0000	nan	0.0519
0.5068	0.1682	0.2526	0.4196	0.9599	0.5840	0.7653	0.1918	0.3067	nan	0.0000	nan	0.0248
0.1228	0.0372	0.0571	0.3139	0.6199	0.4167	0.4123	0.2266	0.2925	nan	0.0000	nan	0.0262
0.5600	0.0622	0.1120	0.5401	0.9919	0.6993	0.5013	0.4076	0.4496	nan	0.0000	nan	0.0262
0.5686	0.1696	0.2613	0.3463	0.9268	0.5042	0.7273	0.2861	0.4106	1.0000	0.0117	0.0230	0.0278
0.1714	0.0414	0.0667	0.4984	0.9665	0.6577	0.6213	0.6486	0.6346	1.0000	0.0166	0.0326	0.0214
0.7222	0.0929	0.1646	0.2575	0.8406	0.3942	0.5971	0.2527	0.3551	1.0000	0.0075	0.0149	0.0205
0.6000	0.0128	0.0251	0.5456	0.8374	0.6607	0.6415	0.8990	0.7487	nan	0.0000	nan	0.0209
0.5000	0.0213	0.0408	0.6212	0.9776	0.7597	0.3333	0.2297	0.2720	1.0000	0.0077	0.0152	0.0218
0.4583	0.0252	0.0478	0.6007	0.9577	0.7383	0.5240	0.3100	0.3896	1.0000	0.0098	0.0194	0.0256
0.5897	0.1204	0.2000	0.3885	0.9619	0.5534	0.3938	0.0578	0.1007	nan	0.0000	nan	0.0218


==> results_age_S2_facelib_gpu.txt <==
P0	R0	F0	P1	R1	F1	P2	R2	F2	P3	R3	F3	Speed
0.7580	0.2079	0.3263	0.5532	0.9669	0.7038	0.4355	0.2565	0.3229	nan	0.0000	nan	0.0083
0.8597	0.2112	0.3391	0.4986	0.9662	0.6578	0.3439	0.3054	0.3235	nan	0.0000	nan	0.0077
0.2857	0.2319	0.2560	0.6320	0.9331	0.7536	0.2420	0.1612	0.1935	nan	0.0000	nan	0.0082
0.8067	0.0793	0.1445	0.6225	0.9416	0.7495	0.5446	0.3739	0.4434	nan	0.0000	nan	0.0089
0.0000	0.0000	nan	0.2436	0.9566	0.3883	0.8477	0.3853	0.5298	1.0000	0.0021	0.0041	0.0121
0.3511	0.0165	0.0315	0.1656	0.9770	0.2832	0.7880	0.5320	0.6352	nan	0.0000	nan	0.0128
0.5508	0.1855	0.2775	0.4200	0.9659	0.5854	0.7733	0.1951	0.3116	nan	0.0000	nan	0.0096
0.1330	0.0436	0.0657	0.3144	0.6193	0.4170	0.4041	0.2197	0.2847	nan	0.0000	nan	0.0097
0.5318	0.0632	0.1130	0.5405	0.9897	0.6992	0.4854	0.4073	0.4429	nan	0.0000	nan	0.0098
0.5910	0.1678	0.2614	0.3457	0.9339	0.5046	0.7161	0.2770	0.3995	0.9762	0.0095	0.0189	0.0102
0.1975	0.0413	0.0683	0.4952	0.9702	0.6558	0.6150	0.6344	0.6246	1.0000	0.0163	0.0320	0.0094
0.6084	0.1084	0.1840	0.2601	0.8405	0.3972	0.6197	0.2639	0.3702	1.0000	0.0115	0.0228	0.0092
0.4444	0.0119	0.0233	0.5317	0.8257	0.6468	0.6388	0.8837	0.7416	nan	0.0000	nan	0.0092
0.5563	0.0189	0.0365	0.6189	0.9839	0.7598	0.3386	0.2186	0.2656	1.0000	0.0069	0.0138	0.0094
0.4424	0.0278	0.0523	0.6056	0.9617	0.7432	0.5133	0.3028	0.3809	1.0000	0.0143	0.0282	0.0100
0.6060	0.1163	0.1952	0.3871	0.9613	0.5520	0.4271	0.0618	0.1081	nan	0.0000	nan	0.0093


==> results_age_S3_dex_ov.txt <==
P0	R0	F0	P1	R1	F1	P2	R2	F2	P3	R3	F3	Speed
1.0000	0.0078	0.0154	0.7338	0.3428	0.4673	0.1947	0.9362	0.3223	nan	0.0000	nan	6.2763
1.0000	0.0115	0.0227	0.5391	0.3108	0.3943	0.1327	0.8497	0.2295	nan	0.0000	nan	4.8429
1.0000	0.0217	0.0426	0.7485	0.4356	0.5507	0.1918	0.7069	0.3017	nan	0.0000	nan	4.8207
1.0000	0.0087	0.0172	0.5269	0.3048	0.3862	0.2989	0.7828	0.4327	nan	0.0000	nan	7.4845
nan	0.0000	nan	0.6535	0.4138	0.5067	0.6667	0.9494	0.7833	nan	0.0000	nan	13.0439
1.0000	0.0267	0.0519	0.5498	0.4942	0.5205	0.5808	0.9384	0.7175	nan	0.0000	nan	17.5045
1.0000	0.0088	0.0174	0.5256	0.3952	0.4512	0.4390	0.7841	0.5628	nan	0.0000	nan	6.8693
nan	0.0000	nan	0.6091	0.4600	0.5241	0.4754	0.8298	0.6045	nan	0.0000	nan	6.8015
1.0000	0.0129	0.0255	0.5760	0.2739	0.3713	0.2750	0.8354	0.4138	nan	0.0000	nan	8.4344
nan	0.0000	nan	0.4785	0.3421	0.3990	0.2731	0.7616	0.4021	1.0000	0.0030	0.0060	9.0186
nan	0.0000	nan	0.6979	0.3722	0.4855	0.3183	0.9677	0.4790	nan	0.0000	nan	9.0293
nan	0.0000	nan	0.4417	0.4980	0.4682	0.4461	0.8265	0.5795	1.0000	0.0077	0.0152	8.5377
nan	0.0000	nan	0.6011	0.3677	0.4563	0.4055	0.8502	0.5491	nan	0.0000	nan	8.7285
nan	0.0000	nan	0.7130	0.5549	0.6241	0.1124	0.3882	0.1743	nan	0.0000	nan	11.8167
nan	0.0000	nan	0.7302	0.6455	0.6852	0.1178	0.3524	0.1766	nan	0.0000	nan	11.8930
nan	0.0000	nan	0.5861	0.7044	0.6399	0.5902	0.7925	0.6765	nan	0.0000	nan	12.1132


==> results_age_S3_facelib_ov.txt <==
P0	R0	F0	P1	R1	F1	P2	R2	F2	P3	R3	F3	Speed
0.9286	0.0504	0.0956	0.5353	0.9964	0.6965	0.2804	0.1596	0.2034	nan	0.0000	nan	0.3712
0.9348	0.1236	0.2183	0.4221	0.9887	0.5916	0.2143	0.2157	0.2150	nan	0.0000	nan	0.2993
0.5600	0.1522	0.2393	0.6573	0.9813	0.7872	0.1729	0.1586	0.1655	0.5000	0.0030	0.0060	0.3171
0.6667	0.0174	0.0339	0.6098	0.9689	0.7485	0.4258	0.2753	0.3344	nan	0.0000	nan	0.3824
0.0000	0.0000	nan	0.2298	0.9812	0.3724	0.8111	0.2502	0.3825	1.0000	0.0183	0.0360	0.4311
1.0000	0.0067	0.0132	0.2162	0.9844	0.3546	0.6782	0.3140	0.4293	nan	0.0000	nan	0.4638
0.5385	0.0614	0.1102	0.3964	0.9952	0.5669	0.6364	0.1468	0.2385	nan	0.0000	nan	0.3664
0.2727	0.0222	0.0411	0.3319	0.8924	0.4839	0.5700	0.1884	0.2832	nan	0.0000	nan	0.3676
0.8750	0.0452	0.0859	0.5634	0.9933	0.7190	0.5372	0.3196	0.4008	nan	0.0000	nan	0.3981
0.8462	0.0806	0.1472	0.3798	0.9627	0.5447	0.5977	0.3869	0.4697	1.0000	0.0751	0.1397	0.3827
0.2000	0.0157	0.0292	0.5432	0.9944	0.7026	0.6077	0.6371	0.6220	1.0000	0.0806	0.1491	0.3941
0.6250	0.0217	0.0420	0.2334	0.9920	0.3778	0.6582	0.2407	0.3525	1.0000	0.0268	0.0522	0.3958
0.6667	0.0282	0.0541	0.6386	0.9656	0.7688	0.7962	0.7401	0.7671	nan	0.0000	nan	0.3970
nan	0.0000	nan	0.6303	0.9835	0.7683	0.2636	0.0901	0.1343	1.0000	0.0174	0.0342	0.3838
0.0000	0.0000	nan	0.6450	1.0000	0.7842	0.1186	0.0308	0.0490	1.0000	0.0625	0.1176	0.4104
0.3889	0.0494	0.0877	0.3643	0.9701	0.5297	0.7549	0.1743	0.2833	nan	0.0000	nan	0.4132


==> results_age_S4_facelib_gpu.txt <==
P0	R0	F0	P1	R1	F1	P2	R2	F2	P3	R3	F3	Speed
0.7500	0.1978	0.3130	0.5497	0.9648	0.7003	0.4224	0.2414	0.3072	nan	0.0000	nan	0.0722
0.8750	0.2169	0.3476	0.5056	0.9641	0.6633	0.3314	0.3146	0.3228	nan	0.0000	nan	0.0675
0.3107	0.2689	0.2883	0.6343	0.9333	0.7553	0.2434	0.1608	0.1937	nan	0.0000	nan	0.0695
0.8000	0.0992	0.1765	0.6180	0.9362	0.7445	0.5235	0.3529	0.4216	nan	0.0000	nan	0.0809
0.0000	0.0000	nan	0.2488	0.9609	0.3952	0.8590	0.3984	0.5443	1.0000	0.0013	0.0026	0.1772
0.2222	0.0101	0.0193	0.1647	0.9705	0.2816	0.7852	0.5305	0.6332	nan	0.0000	nan	0.2085
0.5278	0.1727	0.2603	0.4204	0.9613	0.5850	0.7662	0.1964	0.3127	nan	0.0000	nan	0.0958
0.1228	0.0374	0.0574	0.3152	0.6196	0.4179	0.4119	0.2278	0.2934	nan	0.0000	nan	0.0915
0.5600	0.0625	0.1124	0.5412	0.9907	0.7000	0.4729	0.3894	0.4271	nan	0.0000	nan	0.0907
0.5556	0.1550	0.2424	0.3462	0.9335	0.5050	0.7222	0.2812	0.4048	1.0000	0.0117	0.0230	0.1007
0.1562	0.0340	0.0559	0.4962	0.9665	0.6558	0.6210	0.6496	0.6350	1.0000	0.0193	0.0378	0.0824
0.6944	0.0893	0.1582	0.2596	0.8444	0.3971	0.5846	0.2461	0.3464	1.0000	0.0075	0.0149	0.0874
0.6667	0.0087	0.0172	0.5391	0.8299	0.6536	0.6381	0.8990	0.7464	nan	0.0000	nan	0.0977
0.4706	0.0171	0.0329	0.6190	0.9804	0.7589	0.3305	0.2157	0.2610	1.0000	0.0077	0.0152	0.0949
0.5000	0.0279	0.0529	0.6051	0.9607	0.7425	0.5181	0.3109	0.3886	1.0000	0.0049	0.0098	0.1135
0.5872	0.1109	0.1866	0.3853	0.9563	0.5493	0.4279	0.0652	0.1132	1.0000	0.0036	0.0071	0.0850


==> results_commercial_TCOE_deepsort.txt <==
RANGE	TCOEmean	TCOEstd
10	2.4679	2.3151
20	3.9005	3.2602
30	5.3842	4.2130
60	9.8528	7.1407
90	14.1285	9.9020
120	18.4080	12.7210


==> results_commercial_TCOE_meldcx.txt <==
RANGE	TCOEmean	TCOEstd	TCPEmean	TCPEstd
10	3.2190	4.2810	3.2279	4.2750
20	6.5623	6.7940	6.3941	6.8098
30	10.1234	9.0472	9.4776	8.9359
60	20.9904	13.8015	19.2025	14.2195
90	32.6784	17.1088	27.4593	19.3378
120	44.9757	20.0253	31.0845	22.2968

==> results_commercial_TCOE_mtcnn.txt <==
RANGE	TCOEmean	TCOEstd
10	260.2701	219.9422
20	520.8030	369.0474
30	771.4976	464.4785
60	1516.3457	607.1695
90	2312.2204	690.5951
120	3113.4876	719.4520


==> results_commercial_TCOE_quividi.txt <==
RANGE	TCOEmean	TCOEstd
10	1.7025	1.4859
20	1.9198	1.5897
30	2.1501	1.6872
60	2.7296	1.9669
90	3.0494	2.2823
120	3.4811	2.6033


==> results_commercial_TCOE_retinaface.txt <==
RANGE	TCOEmean	TCOEstd
10	1710.8625	1306.8716
20	3408.1824	2543.1077
30	5095.0172	3763.0948
60	10143.8878	7308.8336
90	15265.7187	10849.5620
120	20387.1864	14458.4532


==> results_commercial_TCOE_trmot.txt <==
RANGE	TCOEmean	TCOEstd
10	5.2057	4.9477
20	9.5111	8.2965
30	13.8338	11.4830
60	26.7038	20.7337
90	39.8858	29.7034
120	53.5367	38.9261


==> results_commercial__deepsort.txt <==
MOE	MRE	COE	MOEDistanceClose	MOEDistanceFar	Speed
0.6418	0.4706	0.7931	0.1517	0.5576	0.0845
0.6551	0.4421	0.3448	0.1599	0.5160	0.0828
1.4689	1.2585	2.9667	0.3850	1.2293	0.0822
1.3535	1.3947	1.7200	0.7584	1.0138	0.0849
1.7722	2.0512	2.1000	0.6949	1.5550	0.0839
0.9177	0.2973	0.7600	0.1790	0.4044	0.0835


==> results_commercial__deepsort_det.txt <==
P	R	F	RClose	RFar	Rocc0	Rocc1	Rocc2	Speed
0.8945	0.7464	0.7982	0.6979	0.4045	0.7913	0.0227	0.0036	0.0845
0.8267	0.7354	0.7655	0.6848	0.4242	0.7739	0.0144	0.0103	0.0828
0.9018	0.7134	0.7716	0.7735	0.3539	0.8322	0.0431	0.0131	0.0822
0.9116	0.6075	0.7132	0.5452	0.5791	0.6577	0.0484	0.0171	0.0849
0.8937	0.5911	0.6885	0.7306	0.2978	0.7335	0.1310	0.0076	0.0839
0.9401	0.8615	0.8900	0.6994	0.4669	0.8800	0.0456	0.0061	0.0835


==> results_commercial__dex_age.txt <==
P0	R0	F0	P1	R1	F1	P2	R2	F2	P3	R3	F3	Speed
1.0000	0.0008	0.0017	0.7294	0.3409	0.4646	0.1989	0.9454	0.3287	nan	0.0000	nan	0.0306
1.0000	0.0003	0.0006	0.5435	0.2224	0.3156	0.1422	0.9232	0.2464	1.0000	0.0011	0.0021	0.0414
1.0000	0.0050	0.0099	0.5827	0.3072	0.4023	0.4556	0.8717	0.5984	1.0000	0.0124	0.0245	0.1279
nan	0.0000	nan	0.7397	0.3573	0.4818	0.5075	0.9244	0.6552	1.0000	0.0121	0.0240	0.1419
nan	0.0000	nan	0.4653	0.3576	0.4044	0.2620	0.7231	0.3846	1.0000	0.0020	0.0040	0.0401
nan	0.0000	nan	0.4953	0.2894	0.3653	0.3437	0.9705	0.5076	nan	0.0000	nan	0.1008


==> results_commercial__dex_gender.txt <==
Pmale	Rmale	Fmale	Pfemale	Rfemale	Ffemale	Speed
0.6883	0.6024	0.6425	0.6426	0.7238	0.6808	0.0306
0.3498	0.7405	0.4751	0.7539	0.3661	0.4929	0.0414
0.4040	0.9448	0.5660	0.9099	0.2854	0.4346	0.1279
0.3000	0.9071	0.4509	0.7829	0.1366	0.2327	0.1419
0.6921	0.6494	0.6701	0.5784	0.6248	0.6007	0.0401
0.3233	0.9862	0.4870	0.9507	0.1146	0.2046	0.1008


==> results_commercial__facelib_age.txt <==
P0	R0	F0	P1	R1	F1	P2	R2	F2	P3	R3	F3	Speed
0.9456	0.0575	0.1085	0.5424	0.9974	0.7027	0.2898	0.1527	0.2000	nan	0.0000	nan	0.0077
0.8597	0.2112	0.3391	0.4986	0.9662	0.6578	0.3439	0.3054	0.3235	nan	0.0000	nan	0.0104
0.5508	0.1855	0.2775	0.4200	0.9659	0.5854	0.7733	0.1951	0.3116	nan	0.0000	nan	0.0194
0.1330	0.0436	0.0657	0.3144	0.6193	0.4170	0.4041	0.2197	0.2847	nan	0.0000	nan	0.0271
0.8632	0.0865	0.1573	0.3819	0.9712	0.5482	0.5661	0.3885	0.4608	1.0000	0.0713	0.1331	0.0093
0.1975	0.0413	0.0683	0.4952	0.9702	0.6558	0.6150	0.6344	0.6246	1.0000	0.0163	0.0320	0.0234


==> results_commercial__facelib_gender.txt <==
Pmale	Rmale	Fmale	Pfemale	Rfemale	Ffemale	Speed
0.7874	0.8013	0.7943	0.7952	0.7810	0.7880	0.0077
0.5190	0.7779	0.6226	0.8672	0.6680	0.7547	0.0104
0.4211	0.9075	0.5752	0.8837	0.3605	0.5121	0.0194
0.3184	0.9168	0.4727	0.8547	0.1996	0.3236	0.0271
0.7236	0.8045	0.7619	0.7028	0.6008	0.6478	0.0093
0.3785	0.9689	0.5444	0.9597	0.3177	0.4773	0.0234


==> results_commercial__meldcx.txt <==
MOE	MRE	COE	CPE	MOEDistanceClose	MOEDistanceFar	Speed
0.5781	1.3900	4.4828	3.2973	0.2619	0.3980	0.0620
0.7051	1.4940	5.5172	4.4000	0.2577	0.4583	0.0541
1.4867	3.0200	14.9667	13.5152	0.4508	0.8848	0.0703
2.5068	3.5044	11.6600	10.9434	0.9652	1.2802	0.0801
1.7851	4.4591	14.1250	9.8036	0.5419	1.0260	0.0959
0.7006	1.6930	10.4400	9.5926	0.3608	0.5912	0.0548


==> results_commercial__meldcx_age.txt <==
P0	R0	F0	P1	R1	F1	P2	R2	F2	P3	R3	F3	Speed
nan	0.0000	nan	0.7274	0.7786	0.7521	0.1115	0.3778	0.1721	0.3611	0.0554	0.0961	0.0620
nan	0.0000	nan	0.6289	0.7080	0.6661	0.0537	0.2886	0.0906	0.6301	0.0711	0.1277	0.0541
nan	0.0000	nan	0.4363	0.5512	0.4871	0.3813	0.4580	0.4162	0.7401	0.2627	0.3878	0.0703
nan	0.0000	nan	0.4641	0.6526	0.5424	0.5600	0.6943	0.6200	0.6803	0.3077	0.4238	0.0801
nan	0.0000	nan	0.4222	0.5021	0.4587	0.2961	0.4322	0.3514	0.6198	0.6283	0.6240	0.0959
nan	0.0000	0	0.6020	0.8572	0.7073	0.4553	0.5129	0.4824	0.9984	0.4766	0.6452	0.0548


==> results_commercial__meldcx_det.txt <==
P	R	F	RClose	RFar	Rocc0	Rocc1	Rocc2	Speed
0.5594	0.4874	0.5108	0.3835	0.2485	0.4888	0.0033	0.0000	0.0620
0.5239	0.4270	0.4588	0.3767	0.1969	0.4306	0.0016	0.0008	0.0541
0.4616	0.3009	0.3489	0.3013	0.0823	0.3063	0.0014	0.0000	0.0703
0.4726	0.2123	0.2824	0.1830	0.1361	0.2212	0.0038	0.0004	0.0801
0.5107	0.2820	0.3426	0.3327	0.0601	0.3052	0.0019	0.0000	0.0959
0.3598	0.2665	0.2957	0.2397	0.0856	0.2676	0.0024	0.0000	0.0548


==> results_commercial__meldcx_gender.txt <==
Pmale	Rmale	Fmale	Pfemale	Rfemale	Ffemale	Speed
0.6131	0.9840	0.7555	0.9709	0.4628	0.6268	0.0620
0.4655	0.9297	0.6204	0.9447	0.5293	0.6785	0.0541
0.3816	0.9104	0.5377	0.9231	0.4216	0.5789	0.0703
0.4253	0.9408	0.5858	0.9165	0.3383	0.4942	0.0801
0.8567	0.8517	0.8542	0.7944	0.8008	0.7976	0.0959
0.5411	0.7889	0.6420	0.7807	0.5290	0.6306	0.0548


==> results_commercial__mtcnn.txt <==
MOE	MRE	COE	MOEDistanceClose	MOEDistanceFar	Speed
0.5839	1.3730	310.2759	0.2664	0.4307	0.0277
0.7909	1.6341	248.0690	0.2508	0.5133	0.0274
1.1529	2.6544	378.1667	0.2383	0.7806	0.0446
2.4360	3.4340	190.6600	0.9112	1.2155	0.0465
1.6447	4.2810	255.9750	0.5390	0.9498	0.0571
0.6579	1.6423	248.4000	0.3394	0.6073	0.0522


==> results_commercial__mtcnn_det.txt <==
P	R	F	RClose	RFar	Rocc0	Rocc1	Rocc2	Speed
0.5690	0.4926	0.5132	0.4132	0.2208	0.4973	0.0008	0.0000	0.0277
0.4720	0.3482	0.3865	0.3583	0.1250	0.3534	0.0003	0.0001	0.0274
0.5676	0.4288	0.4690	0.4399	0.1118	0.4348	0.0017	0.0000	0.0446
0.5259	0.2498	0.3243	0.2419	0.1138	0.2587	0.0052	0.0002	0.0465
0.5097	0.3075	0.3623	0.3679	0.0691	0.3233	0.0013	0.0000	0.0571
0.3543	0.2725	0.2962	0.2778	0.0693	0.2754	0.0002	0.0000	0.0522


==> results_commercial__quividi.txt <==
MOE	MRE	COE	MOEDistanceClose	MOEDistanceFar	Speed
0.6325	1.4399	0.2414	0.4165	0.5736	0.0261
0.7161	1.4814	0.3103	0.4103	0.5555	0.0303
1.3744	2.8245	0.0333	0.3030	0.9547	0.0331
2.5160	3.5112	0.3600	0.8080	1.4653	0.0318
1.5830	4.1199	0.1500	0.3851	1.1116	0.0435
0.6453	1.6118	0.1200	0.3712	0.7093	0.0278


==> results_commercial__quividi_age.txt <==
P0	R0	F0	P1	R1	F1	P2	R2	F2	P3	R3	F3	Speed
0.0000	0.0000	nan	0.6178	1.0000	0.7637	0.0000	0.0000	nan	1.0000	1.0000	1.0000	0.0261
nan	0.0000	nan	0.4385	1.0000	0.6096	0.0000	0.0000	nan	1.0000	1.0000	1.0000	0.0303
1.0000	0.0509	0.0969	0.5506	1.0000	0.7102	1.0000	0.3048	0.4672	0.7456	1.0000	0.8543	0.0331
nan	0.0000	nan	0.5273	0.9914	0.6884	1.0000	0.0916	0.1678	0.6810	1.0000	0.8102	0.0318
0.2035	0.0741	0.1086	0.4420	0.4393	0.4407	0.0000	0.0000	nan	0.3460	1.0000	0.5141	0.0435
1.0000	1.0000	1.0000	0.7550	0.9096	0.8251	0.0000	0.0000	nan	0.7443	1.0000	0.8534	0.0278


==> results_commercial__quividi_det.txt <==
P	R	F	RClose	RFar	Rocc0	Rocc1	Rocc2	Speed
0.5219	0.4540	0.4721	0.4153	0.1559	0.4517	0.0077	0.0018	0.0261
0.4406	0.3650	0.3847	0.3828	0.1237	0.3683	0.0026	0.0025	0.0303
0.4079	0.3189	0.3441	0.4046	0.0014	0.3223	0.0025	0.0020	0.0331
0.3888	0.1924	0.2453	0.2521	0.0205	0.1990	0.0071	0.0012	0.0318
0.4661	0.3350	0.3617	0.4625	0.0104	0.3535	0.0086	0.0044	0.0435
0.3586	0.2752	0.2974	0.3152	0.0370	0.2743	0.0043	0.0017	0.0278


==> results_commercial__quividi_gender.txt <==
Pmale	Rmale	Fmale	Pfemale	Rfemale	Ffemale	Speed
1.0000	0.9602	0.9797	0.9622	1.0000	0.9807	0.0261
1.0000	0.8281	0.9060	0.9462	1.0000	0.9724	0.0303
1.0000	0.7115	0.8314	0.8952	1.0000	0.9447	0.0331
1.0000	0.8230	0.9029	0.9271	1.0000	0.9621	0.0318
1.0000	0.6277	0.7713	0.6885	1.0000	0.8155	0.0435
0.6612	0.7483	0.7021	0.8793	0.8271	0.8524	0.0278


==> results_commercial__retinaface.txt <==
MOE	MRE	COE	MOEDistanceClose	MOEDistanceFar	Speed
0.5496	0.8945	503.5172	0.1938	0.4720	0.0414
0.9182	0.6671	783.5517	0.1500	0.7605	0.1728
7.7609	6.1966	3278.2333	2.4459	5.5820	0.1739
8.1271	7.1336	2499.3000	2.3731	6.1325	0.1728
1.5581	3.2548	568.5750	0.6632	1.0135	0.0421
5.6034	4.5719	2791.2400	1.7928	3.6338	0.1736


==> results_commercial__retinaface_det.txt <==
P	R	F	RClose	RFar	Rocc0	Rocc1	Rocc2	Speed
0.6061	0.6646	0.6169	0.5264	0.3240	0.6667	0.0057	0.0006	0.0414
0.5469	0.7285	0.6049	0.5137	0.4605	0.7296	0.0097	0.0092	0.1728
0.3359	0.8414	0.4608	0.5442	0.5615	0.8245	0.0238	0.0277	0.1739
0.4532	0.8984	0.5778	0.7442	0.7028	0.9058	0.0597	0.0359	0.1728
0.5071	0.4366	0.4343	0.5119	0.1084	0.4600	0.0068	0.0021	0.0421
0.3506	0.7514	0.4661	0.4847	0.4426	0.7419	0.0238	0.0044	0.1736


==> results_commercial__trmot.txt <==
MOE	MRE	COE	MOEDistanceClose	MOEDistanceFar	Speed
0.7240	0.3280	1.6552	0.3640	0.6362	0.0800
0.7357	0.2530	1.0690	0.4952	0.6900	0.0805
1.2746	0.9607	6.0000	0.5716	1.3019	0.0809
1.4596	1.1507	5.1200	0.8021	0.9986	0.0805
1.9995	1.7175	8.3750	0.7219	1.5606	0.0813
0.9732	0.2063	2.6000	0.4459	0.5675	0.0808


==> results_commercial__trmot_det.txt <==
P	R	F	RClose	RFar	Rocc0	Rocc1	Rocc2	Speed
0.8890	0.7887	0.8239	0.6927	0.4947	0.8410	0.0209	0.0029	0.0800
0.8364	0.7812	0.8015	0.6799	0.4872	0.8257	0.0391	0.0065	0.0805
0.9050	0.7699	0.8143	0.7669	0.4589	0.8958	0.0676	0.0100	0.0809
0.8628	0.6573	0.7321	0.5311	0.6882	0.7134	0.0593	0.0195	0.0805
0.8787	0.6938	0.7494	0.7426	0.4821	0.8645	0.1591	0.0045	0.0813
0.9326	0.8749	0.8967	0.6811	0.5070	0.9034	0.0416	0.0042	0.0808


==> results_detection_S1_deepsort_gpu.txt <==
P	R	F	RClose	RFar	Rocc0	Rocc1	Rocc2	occrat0	occrat1	occrat2	Speed
0.9951	0.8004	0.8872	0.9802	0.6213	0.8581	0.3022	0.7500	0.9584	0.03935	0.002292	0.0845
0.9977	0.8165	0.8981	0.9703	0.6639	0.9033	0.2016	0.6353	0.9582	0.03395	0.007809	0.0828
0.9906	0.7145	0.8302	0.9505	0.4767	0.8823	0.3669	0.4820	0.8753	0.09072	0.03394	0.0876
0.9714	0.7735	0.8612	0.9388	0.6093	0.9249	0.3879	0.5444	0.8496	0.1413	0.009109	0.0835
0.8358	0.3757	0.5184	0.6866	0.0730	0.5442	0.1587	nan	0.8135	0.1865	0.0	0.0923
0.8604	0.4144	0.5594	0.7464	0.0923	0.5875	0.1771	0.4094	0.8472	0.1487	0.004073	0.0965
0.9002	0.6794	0.7744	0.9189	0.4404	0.8210	0.3433	0.3018	0.9393	0.04611	0.01458	0.0822
0.9280	0.6212	0.7442	0.6255	0.6185	0.6820	0.2790	0.3079	0.9377	0.04755	0.01476	0.0849
0.9949	0.7542	0.8580	0.9240	0.5869	0.8006	0.3417	nan	0.9568	0.04317	0.0	0.0828
0.8769	0.5546	0.6795	0.7502	0.3602	0.7037	0.2279	0.1818	0.808	0.1827	0.009248	0.0839
0.9965	0.8735	0.9310	0.9699	0.7757	0.9190	0.5745	0.6275	0.9567	0.03856	0.004727	0.0835
0.8727	0.7200	0.7890	0.8325	0.6260	0.8066	0.4343	0.5271	0.9219	0.06268	0.01543	0.0871
0.9929	0.7204	0.8350	0.8452	0.5947	0.7752	0.4062	0.4727	0.9095	0.07473	0.01574	0.0814
0.9801	0.7007	0.8172	0.9227	0.5058	0.8241	0.4029	0.4485	0.8699	0.05123	0.0789	0.0901
0.9941	0.5753	0.7288	0.8506	0.3257	0.7027	0.2025	0.4106	0.9041	0.0844	0.01146	0.0930
0.9797	0.6126	0.7538	0.8993	0.3964	0.7387	0.4762	0.6075	0.8446	0.1062	0.0492	0.0888


==> results_detection_S1_deepsort_ov.txt <==
P	R	F	RClose	RFar	Rocc0	Rocc1	Rocc2	occrat0	occrat1	occrat2	Speed
0.9981	0.7909	0.8825	0.9786	0.6041	0.8501	0.2848	0.7292	0.9583	0.0394	0.002292	0.3335
0.9994	0.8095	0.8945	0.9728	0.6473	0.8977	0.1762	0.5680	0.9583	0.03392	0.007768	0.3368
0.9963	0.6926	0.8171	0.9480	0.4348	0.8642	0.3029	0.4452	0.8752	0.09053	0.03424	0.3336
0.9889	0.7515	0.8540	0.9409	0.5635	0.9137	0.3122	0.4667	0.8494	0.1415	0.009108	0.3715
0.8668	0.3281	0.4760	0.6346	0.0284	0.4843	0.1046	nan	0.814	0.186	0.0	0.3812
0.8878	0.3700	0.5224	0.7020	0.0508	0.5373	0.1209	0.2886	0.8473	0.1486	0.004076	0.4109
0.9741	0.6686	0.7929	0.9232	0.4140	0.8100	0.2966	0.2815	0.9394	0.04603	0.01461	0.3489
0.9762	0.6005	0.7436	0.6186	0.5841	0.6617	0.2394	0.3048	0.9376	0.04764	0.01479	0.3459
0.9963	0.7007	0.8227	0.8782	0.5269	0.7444	0.3229	nan	0.9567	0.04326	0.0	0.3392
0.9630	0.5470	0.6977	0.7594	0.3364	0.6996	0.2067	0.1626	0.8082	0.1825	0.009294	0.3635
0.9987	0.8777	0.9343	0.9715	0.7820	0.9251	0.5721	0.6176	0.9566	0.03864	0.004737	0.3506
0.9474	0.6378	0.7623	0.6966	0.5885	0.7201	0.3372	0.3213	0.9238	0.06117	0.01499	0.3512
0.9994	0.6717	0.8034	0.7993	0.5424	0.7269	0.3539	0.4185	0.9099	0.07434	0.01577	0.3497
0.9885	0.7032	0.8218	0.9174	0.5189	0.8250	0.4224	0.4874	0.8698	0.05129	0.07891	0.4354
0.9954	0.5787	0.7319	0.8619	0.3234	0.7068	0.2032	0.4263	0.9042	0.08442	0.01142	0.4505
0.9729	0.6111	0.7507	0.8860	0.4007	0.7384	0.4733	0.6490	0.8457	0.1054	0.04895	0.4573


==> results_detection_S1_mtcnn_gpu.txt <==
P	R	F	RClose	RFar	Rocc0	Rocc1	Rocc2	occrat0	occrat1	occrat2	Speed
0.8763	0.6164	0.7237	0.7681	0.4648	0.6247	0.0588	0.0000	0.9857	0.0106	0.003663	0.0277
0.9928	0.5045	0.6690	0.7169	0.2921	0.5141	0.0291	0.0059	0.9809	0.007246	0.01189	0.0274
0.9808	0.4723	0.6376	0.5751	0.3694	0.5148	0.0586	0.0105	0.9114	0.04589	0.04269	0.0279
0.9624	0.4441	0.6078	0.6294	0.2588	0.4629	0.0581	0.0028	0.9564	0.02321	0.02035	0.0282
0.8118	0.1826	0.2981	0.3453	0.0126	0.1945	0.0190	nan	0.9554	0.04455	0.0	0.0393
0.9218	0.1545	0.2647	0.3018	0.0073	0.1607	0.0104	0.0000	0.9593	0.03371	0.006966	0.0391
0.9071	0.5175	0.6590	0.8273	0.2074	0.5368	0.0662	0.0000	0.9622	0.01439	0.02344	0.0446
0.9451	0.2687	0.4184	0.3815	0.1558	0.2801	0.0701	0.0031	0.9522	0.02762	0.02023	0.0465
0.9748	0.3839	0.5509	0.6607	0.1071	0.3966	0.0043	nan	0.9762	0.02378	0.0	0.0505
0.9349	0.3523	0.5118	0.5781	0.1265	0.3829	0.0097	0.0000	0.9186	0.06202	0.01937	0.0571
0.9343	0.3617	0.5215	0.5841	0.1393	0.3719	0.0070	0.0000	0.9721	0.02055	0.00733	0.0522
0.5964	0.5513	0.5730	0.7707	0.3319	0.5814	0.0376	0.0000	0.9466	0.02615	0.0272	0.0837
0.9796	0.2235	0.3640	0.4157	0.0314	0.2452	0.0000	0.0000	0.9114	0.06162	0.02696	0.0699
0.9697	0.3164	0.4771	0.4206	0.2122	0.3574	0.0895	0.0044	0.8778	0.02504	0.09714	0.0416
0.9862	0.3339	0.4989	0.4496	0.2182	0.3519	0.0460	0.0069	0.9435	0.03856	0.01794	0.0428
0.9549	0.2242	0.3631	0.2452	0.2031	0.2437	0.1316	0.0754	0.8725	0.03365	0.09387	0.0435


==> results_detection_S1_mtcnn_ov.txt <==
P	R	F	RClose	RFar	Rocc0	Rocc1	Rocc2	occrat0	occrat1	occrat2	Speed
0.8842	0.6153	0.7256	0.7681	0.4624	0.6236	0.0515	0	0.9857	0.0106	0.003663	0.1663
0.994	0.5029	0.6679	0.7169	0.2889	0.5124	0.0291	0	0.9809	0.007246	0.01189	0.1738
0.9818	0.4722	0.6377	0.5752	0.3692	0.5147	0.0586	0	0.9114	0.04589	0.04269	0.1657
0.9615	0.4419	0.6055	0.6294	0.2543	0.4605	0.0581	0	0.9564	0.02321	0.02035	0.1655
0.8102	0.1805	0.2952	0.341	0.0128	0.1924	0.018	0	0.9554	0.04455	0	0.183
0.922	0.1542	0.2642	0.3015	0.0069	0.1604	0.0111	0	0.9593	0.03371	0.006966	0.2113
0.9079	0.5169	0.6588	0.8272	0.2064	0.5363	0.0662	0	0.9622	0.01439	0.02344	0.2292
0.9454	0.2684	0.4181	0.3822	0.1545	0.2797	0.0723	0	0.9522	0.02762	0.02023	0.2354
0.9763	0.38	0.5471	0.6574	0.1026	0.3927	0.0021	0	0.9762	0.02378	0	0.2038
0.9412	0.352	0.5124	0.5777	0.1263	0.3826	0.009	0	0.9186	0.06202	0.01937	0.2135
0.9363	0.3604	0.5205	0.5835	0.1373	0.3706	0.007	0	0.9721	0.02055	0.00733	0.2386
0.6005	0.5495	0.5739	0.7706	0.3283	0.5794	0.0376	0	0.9466	0.02615	0.0272	0.3219
0.9801	0.2187	0.3576	0.4092	0.0283	0.24	0	0	0.9114	0.06162	0.02696	0.2371
0.9707	0.3163	0.4772	0.4204	0.2123	0.3574	0.0895	0	0.8778	0.02504	0.09714	0.1887
0.9866	0.332	0.4968	0.4498	0.2142	0.3499	0.0471	0	0.9435	0.03856	0.01794	0.2219
0.9556	0.2242	0.3632	0.2452	0.2032	0.2438	0.1316	0	0.8725	0.03365	0.09387	0.1914

==> results_detection_S1_retinaface_gpu.txt <==
P	R	F	RClose	RFar	Rocc0	Rocc1	Rocc2	occrat0	occrat1	occrat2	Speed
0.7483	0.8432	0.7929	0.9873	0.7001	0.8505	0.4044	0.1277	0.9859	0.01048	0.00362	0.0414
0.6272	0.9908	0.7681	0.9948	0.9868	0.9962	0.9434	0.5621	0.9809	0.00737	0.01175	0.1728
0.8708	0.7985	0.8331	0.9467	0.6473	0.8427	0.5447	0.1492	0.908	0.04996	0.04208	0.0408
0.7579	0.7870	0.7722	0.9245	0.6497	0.8120	0.2681	0.1983	0.9567	0.02308	0.02024	0.0416
0.6686	0.3047	0.4186	0.5638	0.0324	0.3227	0.0665	nan	0.9555	0.04453	0.0	0.0413
0.2722	0.9840	0.4264	0.9948	0.9737	0.9883	0.8943	0.8306	0.9594	0.03388	0.006705	0.1735
0.3243	0.9706	0.4861	0.9929	0.9488	0.9802	0.8862	0.6330	0.9614	0.01504	0.0236	0.1739
0.4399	0.9098	0.5931	0.8989	0.9206	0.9193	0.7817	0.6424	0.9517	0.02802	0.02031	0.1728
0.7597	0.5156	0.6143	0.8807	0.1450	0.5308	0.0491	nan	0.9764	0.02358	0.0	0.0419
0.6222	0.5064	0.5584	0.8089	0.2025	0.5463	0.0534	0.0514	0.9191	0.06163	0.01929	0.0421
0.3883	0.9543	0.5520	0.9659	0.9433	0.9598	0.8765	0.4519	0.9702	0.02255	0.007238	0.1736
0.3808	0.9421	0.5423	0.9919	0.8952	0.9588	0.8419	0.4469	0.9475	0.02558	0.02689	0.1755
0.8758	0.3957	0.5451	0.7356	0.0530	0.4138	0.2452	0.1264	0.9118	0.06134	0.02684	0.0401
0.8382	0.7377	0.7847	0.9384	0.5373	0.7792	0.6448	0.3897	0.8768	0.02574	0.0975	0.0414
0.5505	0.9643	0.7009	0.9941	0.9356	0.9734	0.8889	0.6488	0.943	0.03918	0.01785	0.1753
0.6773	0.7172	0.6967	0.8710	0.5561	0.7687	0.5165	0.2940	0.8762	0.03303	0.09076	0.0459


==> results_detection_S1_retinaface_ov.txt <==
P	R	F	RClose	RFar	Rocc0	Rocc1	Rocc2	occrat0	occrat1	occrat2	Speed
0.4955	0.8770	0.6332	0.9912	0.7649	0.8831	0.5221	0.1915	0.9863	0.01021	0.00353	0.3925
0.6631	0.8343	0.7389	0.9851	0.6840	0.8454	0.4327	0.1353	0.9815	0.007022	0.01148	0.3637
0.7609	0.8389	0.7980	0.9612	0.7127	0.8787	0.6410	0.2133	0.9072	0.05155	0.04125	0.3457
0.5938	0.8316	0.6929	0.9383	0.7266	0.8555	0.3452	0.2500	0.957	0.02298	0.02	0.3759
0.4632	0.3946	0.4261	0.6870	0.0804	0.4149	0.1298	nan	0.9558	0.0442	0.0	0.3488
0.3528	0.3638	0.3582	0.5949	0.1269	0.3747	0.1190	0.0570	0.9595	0.03364	0.006858	0.3499
0.7389	0.6045	0.6650	0.9553	0.2522	0.6235	0.2169	0.0497	0.9629	0.01413	0.02301	0.3507
0.6582	0.4276	0.5184	0.5510	0.3050	0.4400	0.2500	0.0847	0.9523	0.02768	0.02005	0.3500
0.5061	0.6054	0.5513	0.9320	0.2665	0.6216	0.1002	nan	0.9768	0.02319	0.0	0.3639
0.4237	0.5777	0.4889	0.8421	0.3116	0.6199	0.0892	0.0881	0.9207	0.06036	0.01891	0.3584
0.5517	0.6503	0.5970	0.8327	0.4671	0.6609	0.3206	0.1262	0.9733	0.01968	0.007062	0.3518
0.5585	0.7441	0.6381	0.9508	0.5318	0.7634	0.4869	0.3132	0.9469	0.02688	0.02623	0.3464
0.5791	0.4696	0.5186	0.8173	0.1141	0.4872	0.3251	0.2027	0.9117	0.06173	0.02654	0.4089
0.6603	0.7806	0.7154	0.9474	0.6136	0.8115	0.7398	0.5210	0.873	0.02768	0.09934	0.3444
0.6333	0.6100	0.6214	0.8829	0.3343	0.6295	0.3337	0.1960	0.9426	0.03907	0.01829	0.3437
0.4961	0.7706	0.6036	0.8960	0.6349	0.8154	0.6185	0.3834	0.8786	0.03284	0.08854	0.4373


==> results_detection_S1_trmot_cpu.txt <==
P	R	F	RClose	RFar	Rocc0	Rocc1	Rocc2	occrat0	occrat1	occrat2	Speed
0.9816	0.8470	0.9093	0.9749	0.7193	0.9154	0.2811	0.5957	0.9583	0.0395	0.002239	2.0116
0.9883	0.8868	0.9348	0.9674	0.8061	0.9744	0.5479	0.4083	0.9583	0.03394	0.007741	2.0941
0.9808	0.7067	0.8215	0.9588	0.4522	0.8931	0.2576	0.3568	0.8762	0.09036	0.03348	2.4219
0.9425	0.8173	0.8755	0.9545	0.6807	0.9666	0.5122	0.5096	0.8496	0.1413	0.009132	2.1414
0.7093	0.4194	0.5271	0.7200	0.1209	0.6207	0.1381	nan	0.8147	0.1853	0.0	1.9623
0.7698	0.4528	0.5702	0.7951	0.1179	0.6477	0.1966	0.2248	0.8483	0.1477	0.004028	2.1933
0.9132	0.7557	0.8270	0.9298	0.5803	0.9068	0.5441	0.2280	0.9397	0.04582	0.01444	1.9104
0.8612	0.6796	0.7597	0.6123	0.7507	0.7459	0.3437	0.3565	0.938	0.0473	0.01467	1.9705
0.9810	0.7362	0.8411	0.7284	0.7454	0.7860	0.3333	nan	0.9562	0.04376	0.0	1.9328
0.8647	0.6593	0.7482	0.7657	0.5548	0.8406	0.2750	0.1100	0.8096	0.1812	0.009141	2.4119
0.9898	0.9015	0.9436	0.9520	0.8506	0.9607	0.5294	0.4257	0.957	0.03839	0.004654	2.3447
0.8594	0.6237	0.7228	0.5750	0.6735	0.7130	0.2611	0.1332	0.9262	0.05919	0.0146	2.4137
0.9853	0.8414	0.9077	0.9309	0.7524	0.9116	0.4305	0.5280	0.9088	0.07512	0.01612	1.9676
0.8528	0.7416	0.7933	0.9211	0.5686	0.8917	0.3545	0.2480	0.8732	0.0499	0.07693	1.9687
0.9624	0.6388	0.7679	0.8776	0.4150	0.7843	0.2124	0.3364	0.9054	0.08339	0.01125	2.2229
0.9690	0.6796	0.7989	0.8957	0.4992	0.8399	0.4857	0.5944	0.8464	0.1044	0.04929	2.0628


==> results_detection_S1_trmot_gpu.txt <==
P	R	F	RClose	RFar	Rocc0	Rocc1	Rocc2	occrat0	occrat1	occrat2	Speed
0.9816	0.8470	0.9093	0.9749	0.7193	0.9154	0.2811	0.5957	0.9583	0.0395	0.002239	0.0800
0.9883	0.8868	0.9348	0.9674	0.8061	0.9744	0.5479	0.4083	0.9583	0.03394	0.007741	0.0805
0.9808	0.7067	0.8215	0.9588	0.4522	0.8931	0.2576	0.3568	0.8762	0.09037	0.03348	0.0804
0.9425	0.8173	0.8755	0.9545	0.6807	0.9666	0.5122	0.5096	0.8496	0.1413	0.009132	0.0810
0.7093	0.4194	0.5271	0.7200	0.1209	0.6207	0.1381	nan	0.8147	0.1853	0.0	0.0814
0.7698	0.4528	0.5702	0.7951	0.1179	0.6477	0.1966	0.2248	0.8483	0.1477	0.004028	0.0815
0.9132	0.7558	0.8271	0.9301	0.5803	0.9069	0.5441	0.2280	0.9397	0.04582	0.01444	0.0809
0.8612	0.6796	0.7597	0.6123	0.7507	0.7459	0.3437	0.3565	0.938	0.0473	0.01467	0.0805
0.9810	0.7362	0.8411	0.7284	0.7454	0.7860	0.3333	nan	0.9562	0.04376	0.0	0.0811
0.8647	0.6593	0.7482	0.7656	0.5548	0.8405	0.2750	0.1100	0.8096	0.1812	0.009141	0.0813
0.9898	0.9015	0.9436	0.9520	0.8506	0.9607	0.5294	0.4257	0.957	0.03839	0.004654	0.0808
0.8594	0.6237	0.7228	0.5750	0.6735	0.7130	0.2611	0.1332	0.9262	0.05919	0.0146	0.0808
0.9853	0.8414	0.9077	0.9309	0.7524	0.9116	0.4305	0.5280	0.9088	0.07512	0.01612	0.0813
0.8528	0.7416	0.7933	0.9211	0.5686	0.8917	0.3545	0.2480	0.8732	0.0499	0.07693	0.0809
0.9624	0.6388	0.7679	0.8776	0.4150	0.7843	0.2127	0.3364	0.9054	0.08339	0.01125	0.0809
0.9690	0.6796	0.7989	0.8958	0.4992	0.8399	0.4857	0.5944	0.8464	0.1044	0.04929	0.0813


==> results_detection_S2_deepsort_cpu.txt <==
P	R	F	RClose	RFar	Rocc0	Rocc1	Rocc2	occrat0	occrat1	occrat2	Speed
0.9731	0.7741	0.8623	0.9511	0.5958	0.8294	0.2237	0.7143	0.9606	0.0361	0.003325	0.2718
0.9815	0.8103	0.8877	0.9642	0.6582	0.8956	0.1867	0.6522	0.9552	0.03429	0.01052	0.2685
0.9444	0.6670	0.7818	0.9048	0.4266	0.8220	0.3532	0.4103	0.8724	0.09401	0.03364	0.2747
0.9444	0.7582	0.8411	0.8869	0.6294	0.9028	0.4090	0.5526	0.8509	0.1395	0.009553	0.2976
0.8038	0.3876	0.5230	0.7011	0.0819	0.5587	0.1723	nan	0.8143	0.1857	0.0	0.3257
0.8443	0.4288	0.5688	0.7590	0.1049	0.5995	0.1991	0.4706	0.8491	0.1463	0.004605	0.3290
0.8778	0.6839	0.7688	0.9054	0.4631	0.8243	0.3788	0.2143	0.9431	0.04315	0.01373	0.2849
0.9175	0.6138	0.7356	0.6157	0.6137	0.6721	0.3005	0.3500	0.9379	0.04842	0.01364	0.2903
0.9891	0.7613	0.8604	0.9214	0.6025	0.8089	0.3293	nan	0.9558	0.0442	0.0	0.2760
0.8563	0.5599	0.6770	0.7390	0.3823	0.7147	0.2287	0.0833	0.8065	0.1844	0.009077	0.2918
0.9834	0.8667	0.9214	0.9460	0.7874	0.9118	0.6512	0.5000	0.954	0.03954	0.006437	0.2779
0.8388	0.7276	0.7792	0.8367	0.6372	0.8186	0.4317	0.5455	0.9209	0.06381	0.01534	0.2909
0.9903	0.7350	0.8438	0.8522	0.6141	0.7933	0.4211	0.3902	0.9091	0.07336	0.01759	0.2868
0.9725	0.7049	0.8173	0.9156	0.5174	0.8272	0.4259	0.4591	0.8699	0.05031	0.07981	0.2996
0.9854	0.5843	0.7336	0.8638	0.3327	0.7106	0.1988	0.4468	0.9035	0.08421	0.01229	0.3192
0.9777	0.6223	0.7606	0.9003	0.4108	0.7462	0.5000	0.6378	0.8463	0.1065	0.04714	0.3106


==> results_detection_S2_deepsort_gpu.txt <==
P	R	F	RClose	RFar	Rocc0	Rocc1	Rocc2	occrat0	occrat1	occrat2	Speed
0.9951	0.8004	0.8872	0.9802	0.6213	0.8581	0.3022	0.7500	0.9584	0.03935	0.002292	0.0625
0.9977	0.8165	0.8981	0.9703	0.6639	0.9033	0.2016	0.6353	0.9582	0.03395	0.007809	0.0602
0.9906	0.7145	0.8302	0.9505	0.4767	0.8823	0.3669	0.4820	0.8753	0.09072	0.03394	0.0627
0.9714	0.7735	0.8612	0.9388	0.6093	0.9249	0.3879	0.5444	0.8496	0.1413	0.009109	0.0590
0.8358	0.3757	0.5184	0.6866	0.0730	0.5442	0.1587	nan	0.8135	0.1865	0.0	0.0631
0.8604	0.4144	0.5594	0.7464	0.0923	0.5875	0.1771	0.4094	0.8472	0.1487	0.004073	0.0654
0.9002	0.6794	0.7744	0.9189	0.4404	0.8210	0.3433	0.3018	0.9393	0.04611	0.01458	0.0584
0.9280	0.6212	0.7442	0.6255	0.6185	0.6820	0.2790	0.3079	0.9377	0.04755	0.01476	0.0591
0.9949	0.7542	0.8580	0.9240	0.5869	0.8006	0.3417	nan	0.9568	0.04317	0.0	0.0574
0.8769	0.5546	0.6795	0.7502	0.3602	0.7037	0.2279	0.1818	0.808	0.1827	0.009248	0.0592
0.9965	0.8735	0.9310	0.9699	0.7757	0.9190	0.5745	0.6275	0.9567	0.03856	0.004727	0.0635
0.8727	0.7200	0.7890	0.8325	0.6260	0.8066	0.4343	0.5271	0.9219	0.06268	0.01543	0.0594
0.9929	0.7204	0.8350	0.8452	0.5947	0.7752	0.4062	0.4727	0.9095	0.07473	0.01574	0.0575
0.9801	0.7007	0.8172	0.9227	0.5058	0.8241	0.4029	0.4485	0.8699	0.05123	0.0789	0.0623
0.9941	0.5753	0.7288	0.8506	0.3257	0.7027	0.2025	0.4106	0.9041	0.0844	0.01146	0.0629
0.9797	0.6126	0.7538	0.8993	0.3964	0.7387	0.4762	0.6075	0.8446	0.1062	0.0492	0.0649


==> results_detection_S2_mtcnn_cpu.txt <==
P	R	F	RClose	RFar	Rocc0	Rocc1	Rocc2	occrat0	occrat1	occrat2	Speed
0.8854	0.6118	0.7236	0.7678	0.4548	0.6197	0.0909	0	0.986	0.00854	0.005435	0.2807
0.9972	0.5004	0.6664	0.7129	0.2905	0.5126	0.0769	0	0.9747	0.009136	0.01616	0.2743
0.9847	0.4681	0.6345	0.5784	0.3563	0.5126	0.0471	0	0.9087	0.04759	0.04367	0.2741
0.9584	0.4394	0.6025	0.6242	0.2534	0.4583	0.0488	0	0.9562	0.02301	0.02076	0.2708
0.8118	0.1809	0.2959	0.3419	0.0129	0.192	0.0254	0	0.9561	0.04394	0	0.284
0.9223	0.1551	0.2656	0.3032	0.007	0.1611	0.021	0	0.9587	0.03336	0.007931	0.2864
0.9124	0.5183	0.661	0.8277	0.2118	0.5368	0.04	0	0.9645	0.01323	0.02223	0.3041
0.939	0.269	0.4182	0.3819	0.1557	0.2801	0.0769	0	0.9526	0.0284	0.01904	0.3043
0.9817	0.3773	0.5451	0.6593	0.0964	0.39	0	0	0.9761	0.02386	0	0.3068
0.9521	0.3577	0.52	0.5883	0.1271	0.3877	0.0068	0	0.9217	0.05915	0.01918	0.3125
0.944	0.3625	0.5238	0.5811	0.1445	0.3737	0	0	0.9699	0.02006	0.01003	0.3047
0.6033	0.5456	0.573	0.7662	0.3289	0.5751	0.0244	0	0.9476	0.02528	0.02713	0.3767
0.961	0.2193	0.3571	0.4077	0.0297	0.2405	0	0	0.9119	0.05778	0.03037	0.3319
0.9773	0.3161	0.4777	0.4246	0.208	0.3566	0.0769	0	0.8777	0.02509	0.09726	0.2954
0.9891	0.3346	0.5	0.4482	0.2216	0.3533	0.033	0	0.9434	0.03731	0.01927	0.2995
0.9434	0.221	0.3581	0.2429	0.1991	0.2378	0.1429	0	0.8771	0.03354	0.08935	0.3006

==> results_detection_S2_mtcnn_gpu.txt <==
P	R	F	RClose	RFar	Rocc0	Rocc1	Rocc2	occrat0	occrat1	occrat2	Speed
0.8763	0.6164	0.7237	0.7681	0.4648	0.6247	0.0588	0.0000	0.9857	0.0106	0.003663	0.0493
0.9928	0.5045	0.6690	0.7169	0.2921	0.5141	0.0291	0.0059	0.9809	0.007246	0.01189	0.0501
0.9808	0.4723	0.6376	0.5751	0.3694	0.5148	0.0586	0.0105	0.9114	0.04589	0.04269	0.0492
0.9624	0.4441	0.6078	0.6294	0.2588	0.4629	0.0581	0.0028	0.9564	0.02321	0.02035	0.0505
0.8118	0.1826	0.2981	0.3453	0.0126	0.1945	0.0190	nan	0.9554	0.04455	0.0	0.0601
0.9218	0.1545	0.2647	0.3018	0.0073	0.1607	0.0104	0.0000	0.9593	0.03371	0.006966	0.0612
0.9071	0.5175	0.6590	0.8273	0.2074	0.5368	0.0662	0.0000	0.9622	0.01439	0.02344	0.0678
0.9451	0.2687	0.4184	0.3815	0.1558	0.2801	0.0701	0.0031	0.9522	0.02762	0.02023	0.0695
0.9748	0.3839	0.5509	0.6607	0.1071	0.3966	0.0043	nan	0.9762	0.02378	0.0	0.0710
0.9349	0.3523	0.5118	0.5781	0.1265	0.3829	0.0097	0.0000	0.9186	0.06202	0.01937	0.0774
0.9343	0.3617	0.5215	0.5841	0.1393	0.3719	0.0070	0.0000	0.9721	0.02055	0.00733	0.0741
0.5964	0.5513	0.5730	0.7707	0.3319	0.5814	0.0376	0.0000	0.9466	0.02615	0.0272	0.1035
0.9796	0.2235	0.3640	0.4157	0.0314	0.2452	0.0000	0.0000	0.9114	0.06162	0.02696	0.0891
0.9697	0.3164	0.4771	0.4206	0.2122	0.3574	0.0895	0.0044	0.8778	0.02504	0.09714	0.0619
0.9862	0.3339	0.4989	0.4496	0.2182	0.3519	0.0460	0.0069	0.9435	0.03856	0.01794	0.0645
0.9549	0.2242	0.3631	0.2452	0.2031	0.2437	0.1316	0.0754	0.8725	0.03365	0.09387	0.0644


==> results_detection_S2_retinaface_cpu.txt <==
P	R	F	RClose	RFar	Rocc0	Rocc1	Rocc2	occrat0	occrat1	occrat2	Speed
0.5522	0.9946	0.7102	0.9954	0.9938	0.9984	0.8182	0.5714	0.9861	0.008481	0.005397	1.9726
0.6256	0.9889	0.7664	0.9944	0.9837	0.9972	1.0000	0.4783	0.9751	0.009009	0.01594	2.0224
0.8126	0.9577	0.8792	0.9967	0.9187	0.9736	0.9770	0.6125	0.9071	0.04839	0.04449	2.0834
0.6253	0.9716	0.7609	0.9833	0.9600	0.9825	0.9535	0.5128	0.9543	0.02396	0.02173	2.0103
0.2318	0.9655	0.3739	0.9900	0.9405	0.9786	0.8488	nan	0.9559	0.04409	0.0	2.0492
0.2738	0.9824	0.4282	0.9938	0.9713	0.9873	0.8797	0.8333	0.9577	0.03442	0.007843	2.0991
0.3216	0.9704	0.4831	0.9958	0.9460	0.9817	0.8846	0.5349	0.9642	0.01351	0.02234	2.1051
0.4363	0.9061	0.5890	0.8949	0.9173	0.9150	0.7917	0.6462	0.9516	0.02888	0.01955	2.0734
0.2976	0.9684	0.4553	0.9920	0.9462	0.9819	0.5800	nan	0.9755	0.02451	0.0	2.0761
0.2895	0.9418	0.4428	0.9794	0.9070	0.9694	0.7025	0.3725	0.9205	0.06012	0.01941	2.0263
0.3883	0.9534	0.5519	0.9673	0.9402	0.9598	0.9677	0.3333	0.968	0.02154	0.01042	2.0515
0.3828	0.9427	0.5445	0.9950	0.8945	0.9579	0.8537	0.4889	0.9487	0.02446	0.02685	2.0454
0.7395	0.9244	0.8217	0.9726	0.8789	0.9303	0.9231	0.7609	0.9041	0.06373	0.03221	1.9857
0.6386	0.9519	0.7644	0.9923	0.9126	0.9862	0.9697	0.6477	0.8751	0.02497	0.09989	2.0417
0.5523	0.9667	0.7030	0.9951	0.9394	0.9735	0.9479	0.6735	0.9426	0.038	0.0194	2.0307
0.5658	0.9444	0.7076	0.9883	0.9016	0.9724	0.9836	0.6522	0.8777	0.03361	0.08871	2.0106


==> results_detection_S2_retinaface_gpu.txt <==
P	R	F	RClose	RFar	Rocc0	Rocc1	Rocc2	occrat0	occrat1	occrat2	Speed
0.5572	0.9944	0.7142	0.9970	0.9918	0.9981	0.8000	0.5745	0.9855	0.01083	0.003637	0.1668
0.6272	0.9908	0.7681	0.9948	0.9868	0.9962	0.9434	0.5621	0.9809	0.00737	0.01175	0.1669
0.8097	0.9483	0.8735	0.9915	0.9057	0.9689	0.9260	0.5456	0.9096	0.04656	0.04389	0.1668
0.6345	0.9735	0.7683	0.9844	0.9627	0.9820	0.9121	0.6551	0.9556	0.0235	0.02088	0.1667
0.2331	0.9676	0.3757	0.9926	0.9420	0.9807	0.8533	nan	0.9552	0.04483	0.0	0.1676
0.2722	0.9840	0.4264	0.9948	0.9737	0.9883	0.8943	0.8306	0.9594	0.03388	0.006705	0.1676
0.3243	0.9706	0.4861	0.9929	0.9488	0.9802	0.8862	0.6330	0.9614	0.01504	0.0236	0.1670
0.4399	0.9098	0.5931	0.8989	0.9206	0.9193	0.7817	0.6424	0.9517	0.02802	0.02031	0.1672
0.2974	0.9696	0.4552	0.9923	0.9482	0.9815	0.6281	nan	0.9763	0.02373	0.0	0.1671
0.2902	0.9402	0.4435	0.9765	0.9069	0.9686	0.6984	0.3860	0.9176	0.06294	0.01947	0.1669
0.3883	0.9543	0.5520	0.9659	0.9433	0.9598	0.8765	0.4519	0.9702	0.02255	0.007238	0.1687
0.3808	0.9421	0.5423	0.9919	0.8952	0.9588	0.8419	0.4469	0.9475	0.02558	0.02689	0.1685
0.7316	0.9230	0.8162	0.9767	0.8732	0.9283	0.9322	0.7312	0.9049	0.0672	0.02792	0.1667
0.6407	0.9521	0.7659	0.9927	0.9122	0.9851	0.9621	0.6582	0.8758	0.02504	0.09915	0.1791
0.5505	0.9643	0.7009	0.9941	0.9356	0.9734	0.8889	0.6488	0.943	0.03918	0.01785	0.1690
0.5636	0.9441	0.7058	0.9904	0.8988	0.9755	0.9414	0.6541	0.8723	0.03389	0.09384	0.1687


==> results_detection_S2_trmot_cpu.txt <==
P	R	F	RClose	RFar	Rocc0	Rocc1	Rocc2	occrat0	occrat1	occrat2	Speed
0.9841	0.5964	0.7427	0.7158	0.4765	0.6471	0.1111	0.0000	0.9569	0.03879	0.00431	0.7566
0.9865	0.6485	0.7825	0.7500	0.5511	0.7225	0.3750	0.1000	0.9532	0.03306	0.01377	0.7523
0.9903	0.4621	0.6301	0.6537	0.2752	0.5850	0.1127	0.1200	0.8766	0.09126	0.03213	0.7489
0.9304	0.5961	0.7267	0.6183	0.5754	0.7035	0.3784	0.2857	0.8495	0.1399	0.01059	0.7483
0.7155	0.3440	0.4646	0.5986	0.0988	0.5215	0.0856	nan	0.8096	0.1904	0.0	0.7632
0.7722	0.3698	0.5001	0.6686	0.0824	0.5388	0.1243	0.0909	0.8431	0.1525	0.004437	0.7585
0.9523	0.6099	0.7436	0.7516	0.4685	0.7389	0.3125	0.0000	0.9387	0.04669	0.01459	0.7542
0.9043	0.5310	0.6691	0.4854	0.5809	0.5867	0.1290	0.2917	0.942	0.04184	0.01619	0.7598
0.9965	0.6534	0.7893	0.5924	0.7165	0.7017	0.3103	nan	0.9539	0.0461	0.0	0.7497
0.8809	0.5444	0.6729	0.6142	0.4785	0.7076	0.1735	0.2308	0.8121	0.1805	0.007403	0.7516
0.9894	0.7404	0.8470	0.7769	0.7050	0.8000	0.2273	0.2500	0.9639	0.03051	0.005548	0.7573
0.8504	0.4905	0.6221	0.4191	0.5601	0.5744	0.1406	0.0769	0.9234	0.06368	0.01294	0.7528
0.9901	0.7634	0.8621	0.8317	0.6943	0.8321	0.3607	0.3333	0.9059	0.07861	0.01546	0.7582
0.8485	0.6496	0.7358	0.8434	0.4671	0.7971	0.2456	0.1512	0.8693	0.0521	0.07861	0.7517
0.9676	0.5750	0.7213	0.8130	0.3546	0.7122	0.1327	0.3333	0.9115	0.07674	0.01175	0.7510
0.9688	0.6104	0.7489	0.8267	0.4325	0.7625	0.4149	0.5278	0.8485	0.1046	0.0469	0.7586


==> results_detection_S2_trmot_gpu.txt <==
P	R	F	RClose	RFar	Rocc0	Rocc1	Rocc2	occrat0	occrat1	occrat2	Speed
0.9816	0.8470	0.9093	0.9749	0.7193	0.9154	0.2811	0.5957	0.9583	0.0395	0.002239	0.0817
0.9883	0.8868	0.9348	0.9674	0.8061	0.9744	0.5479	0.4083	0.9583	0.03394	0.007741	0.0817
0.9808	0.7067	0.8215	0.9588	0.4522	0.8931	0.2576	0.3568	0.8762	0.09037	0.03348	0.0816
0.9425	0.8173	0.8755	0.9545	0.6807	0.9666	0.5122	0.5096	0.8496	0.1413	0.009132	0.0822
0.7093	0.4194	0.5271	0.7200	0.1209	0.6207	0.1381	nan	0.8147	0.1853	0.0	0.0829
0.7698	0.4528	0.5702	0.7951	0.1179	0.6477	0.1966	0.2248	0.8483	0.1477	0.004028	0.0831
0.9132	0.7558	0.8271	0.9301	0.5803	0.9069	0.5441	0.2280	0.9397	0.04582	0.01444	0.0819
0.8612	0.6796	0.7597	0.6123	0.7507	0.7459	0.3437	0.3565	0.938	0.0473	0.01467	0.0822
0.9810	0.7362	0.8411	0.7284	0.7454	0.7860	0.3333	nan	0.9562	0.04376	0.0	0.0820
0.8647	0.6593	0.7482	0.7656	0.5548	0.8405	0.2750	0.1100	0.8096	0.1812	0.009141	0.0823
0.9898	0.9015	0.9436	0.9520	0.8506	0.9607	0.5294	0.4257	0.957	0.03839	0.004654	0.0817
0.8594	0.6237	0.7228	0.5750	0.6735	0.7130	0.2611	0.1332	0.9262	0.05919	0.0146	0.0819
0.9853	0.8414	0.9077	0.9309	0.7524	0.9116	0.4305	0.5280	0.9088	0.07512	0.01612	0.0821
0.8528	0.7416	0.7933	0.9211	0.5686	0.8917	0.3545	0.2480	0.8732	0.0499	0.07693	0.0823
0.9624	0.6388	0.7679	0.8776	0.4150	0.7843	0.2127	0.3364	0.9054	0.08339	0.01125	0.0826
0.9690	0.6796	0.7989	0.8958	0.4992	0.8399	0.4857	0.5944	0.8464	0.1044	0.04929	0.0825


==> results_detection_S3_deepsort_ov.txt <==
P	R	F	RClose	RFar	Rocc0	Rocc1	Rocc2	occrat0	occrat1	occrat2	Speed
0.9724	0.7700	0.8595	0.9474	0.5918	0.8243	0.2763	0.7143	0.9606	0.03612	0.003327	2.4976
0.9848	0.7965	0.8807	0.9540	0.6405	0.8833	0.1467	0.6087	0.9552	0.03426	0.01051	2.5249
0.9552	0.6559	0.7778	0.9064	0.4011	0.8122	0.3256	0.4177	0.8728	0.09299	0.03417	2.5088
0.9619	0.7320	0.8313	0.8730	0.5905	0.8804	0.3599	0.3784	0.8513	0.1394	0.009325	2.8266
0.8378	0.3379	0.4815	0.6490	0.0332	0.4967	0.1068	nan	0.8148	0.1852	0.0	2.9135
0.8628	0.3831	0.5306	0.7159	0.0608	0.5506	0.1417	0.3824	0.8486	0.1468	0.004622	3.0588
0.9679	0.6657	0.7888	0.8963	0.4332	0.8061	0.3083	0.1905	0.9425	0.04371	0.0138	2.6653
0.9660	0.5824	0.7267	0.5939	0.5724	0.6426	0.2160	0.3443	0.9375	0.04861	0.01392	2.6152
0.9908	0.7175	0.8323	0.8858	0.5528	0.7638	0.3095	nan	0.9554	0.04465	0.0	2.5926
0.9475	0.5495	0.6956	0.7460	0.3546	0.7067	0.2052	0.1224	0.8073	0.1835	0.009268	2.7351
0.9833	0.8630	0.9192	0.9336	0.7920	0.9126	0.6047	0.5000	0.9539	0.03963	0.006452	2.5791
0.9294	0.6313	0.7519	0.6753	0.5971	0.7169	0.3279	0.2045	0.9233	0.0618	0.01486	2.6934
0.9982	0.6851	0.8125	0.7905	0.5773	0.7418	0.3721	0.3659	0.9088	0.07366	0.01756	2.6714
0.9797	0.7110	0.8240	0.9238	0.5266	0.8282	0.4417	0.5236	0.8697	0.05094	0.07938	3.1649
0.9871	0.5939	0.7416	0.8811	0.3362	0.7183	0.2298	0.4894	0.9034	0.08429	0.0123	3.3488
0.9671	0.6282	0.7616	0.8976	0.4194	0.7517	0.5041	0.6831	0.8475	0.1058	0.04671	3.3771


==> results_detection_S3_mtcnn_ov.txt <==
P	R	F	RClose	RFar	Rocc0	Rocc1	Rocc2	occrat0	occrat1	occrat2	Speed
0.8854	0.6118	0.7236	0.7678	0.4548	0.6197	0.0909	0	0.986	0.00854	0.005435	0.6828
0.9972	0.5004	0.6664	0.7129	0.2905	0.5126	0.0769	0	0.9747	0.009136	0.01616	0.6643
0.9847	0.4681	0.6345	0.5784	0.3563	0.5126	0.0471	0	0.9087	0.04759	0.04367	0.6864
0.9584	0.4394	0.6025	0.6242	0.2534	0.4583	0.0488	0	0.9562	0.02301	0.02076	0.6835
0.8118	0.1809	0.2959	0.3419	0.0129	0.192	0.0254	0	0.9561	0.04394	0	0.7677
0.9223	0.1551	0.2656	0.3032	0.007	0.1611	0.021	0	0.9587	0.03336	0.007931	0.7604
0.9124	0.5183	0.661	0.8277	0.2118	0.5368	0.04	0	0.9645	0.01323	0.02223	0.8176
0.939	0.269	0.4182	0.3819	0.1557	0.2801	0.0769	0	0.9526	0.0284	0.01904	0.8281
0.9817	0.3773	0.5451	0.6593	0.0964	0.39	0	0	0.9761	0.02386	0	0.8501
0.9521	0.3577	0.52	0.5883	0.1271	0.3877	0.0068	0	0.9217	0.05915	0.01918	0.9135
0.944	0.3625	0.5238	0.5811	0.1445	0.3737	0	0	0.9699	0.02006	0.01003	0.8593
0.6033	0.5456	0.573	0.7662	0.3289	0.5751	0.0244	0	0.9476	0.02528	0.02713	1.1712
0.961	0.2193	0.3571	0.4077	0.0297	0.2405	0	0	0.9119	0.05778	0.03037	1.0555
0.9773	0.3161	0.4777	0.4246	0.208	0.3566	0.0769	0	0.8777	0.02509	0.09726	0.7848
0.9891	0.3346	0.5	0.4482	0.2216	0.3533	0.033	0	0.9434	0.03731	0.01927	0.7965
0.9434	0.221	0.3581	0.2429	0.1991	0.2378	0.1429	0	0.8771	0.03354	0.08935	0.7953

==> results_detection_S3_retinaface_ov.txt <==
P	R	F	RClose	RFar	Rocc0	Rocc1	Rocc2	occrat0	occrat1	occrat2	Speed
0.4953	0.8713	0.6316	0.9880	0.7566	0.8771	0.6364	0.1429	0.9866	0.008185	0.005208	3.1211
0.6663	0.8333	0.7405	0.9865	0.6822	0.8485	0.3846	0.1304	0.9758	0.008737	0.01546	2.7811
0.7588	0.8438	0.7991	0.9650	0.7188	0.8845	0.6600	0.2051	0.9042	0.05382	0.04198	3.1335
0.5916	0.8323	0.6916	0.9347	0.7305	0.8577	0.2857	0.2432	0.9571	0.02279	0.02008	3.1468
0.4544	0.3915	0.4206	0.6830	0.0789	0.4112	0.1212	nan	0.9565	0.04351	0.0	3.1209
0.3513	0.3631	0.3571	0.5980	0.1237	0.3735	0.1301	0.0882	0.9586	0.03362	0.007829	2.7740
0.7411	0.6061	0.6669	0.9573	0.2557	0.6248	0.1600	0.0476	0.9651	0.01301	0.02185	2.7840
0.6572	0.4279	0.5183	0.5510	0.3052	0.4396	0.2637	0.0820	0.9531	0.0281	0.01883	2.7724
0.5057	0.6073	0.5519	0.9339	0.2684	0.6230	0.1667	nan	0.9764	0.02362	0.0	3.1590
0.4223	0.5730	0.4862	0.8424	0.3021	0.6154	0.0473	0.1042	0.9237	0.05759	0.01868	3.1205
0.5459	0.6449	0.5912	0.8367	0.4522	0.6580	0.2759	0.0714	0.9707	0.01977	0.009543	2.7755
0.5583	0.7469	0.6390	0.9547	0.5365	0.7682	0.4222	0.2955	0.948	0.0263	0.02572	2.7990
0.5855	0.4760	0.5251	0.8209	0.1198	0.4928	0.3418	0.2195	0.9127	0.0575	0.02984	3.1169
0.6605	0.7853	0.7175	0.9484	0.6230	0.8150	0.7703	0.5316	0.8719	0.02763	0.1004	3.1159
0.6286	0.5996	0.6138	0.8675	0.3304	0.6198	0.2903	0.2245	0.9425	0.03765	0.01984	2.7722
0.4974	0.7712	0.6047	0.8946	0.6378	0.8148	0.6160	0.3758	0.8829	0.03276	0.08438	3.1218


==> results_detection_S3_trmot_cpu.txt <==
P	R	F	RClose	RFar	Rocc0	Rocc1	Rocc2	occrat0	occrat1	occrat2	Speed
0.9841	0.5964	0.7427	0.7158	0.4765	0.6471	0.1111	0.0000	0.9569	0.03879	0.00431	10.1951
0.9865	0.6485	0.7825	0.7500	0.5511	0.7225	0.3750	0.1000	0.9532	0.03306	0.01377	9.3575
0.9903	0.4621	0.6301	0.6537	0.2752	0.5850	0.1127	0.1200	0.8766	0.09126	0.03213	9.3513
0.9304	0.5961	0.7267	0.6183	0.5754	0.7035	0.3784	0.2857	0.8495	0.1399	0.01059	10.1273
0.7155	0.3440	0.4646	0.5986	0.0988	0.5215	0.0856	nan	0.8096	0.1904	0.0	10.1540
0.7722	0.3698	0.5001	0.6686	0.0824	0.5388	0.1243	0.0909	0.8431	0.1525	0.004437	10.1212
0.9523	0.6099	0.7436	0.7516	0.4685	0.7389	0.3125	0.0000	0.9387	0.04669	0.01459	10.1575
0.9043	0.5310	0.6691	0.4854	0.5809	0.5867	0.1290	0.2917	0.942	0.04184	0.01619	9.6167
0.9965	0.6534	0.7893	0.5924	0.7165	0.7017	0.3103	nan	0.9539	0.0461	0.0	9.4000
0.8809	0.5444	0.6729	0.6142	0.4785	0.7076	0.1735	0.2308	0.8121	0.1805	0.007403	9.4902
0.9894	0.7404	0.8470	0.7769	0.7050	0.8000	0.2273	0.2500	0.9639	0.03051	0.005548	9.3863
0.8504	0.4905	0.6221	0.4191	0.5601	0.5744	0.1406	0.0769	0.9234	0.06368	0.01294	9.3856
0.9901	0.7634	0.8621	0.8317	0.6943	0.8321	0.3607	0.3333	0.9059	0.07861	0.01546	10.1009
0.8485	0.6496	0.7358	0.8434	0.4671	0.7971	0.2456	0.1512	0.8693	0.0521	0.07861	10.0857
0.9676	0.5750	0.7213	0.8130	0.3546	0.7122	0.1327	0.3333	0.9115	0.07674	0.01175	10.1006
0.9688	0.6104	0.7489	0.8267	0.4325	0.7625	0.4149	0.5278	0.8485	0.1046	0.0469	10.1176


==> results_detection_S4_deepsort_gpu.txt <==
P	R	F	RClose	RFar	Rocc0	Rocc1	Rocc2	occrat0	occrat1	occrat2	Speed
0.9715	0.7756	0.8626	0.9484	0.6016	0.8314	0.2105	0.7500	0.9601	0.03607	0.003797	0.9566
0.9814	0.8078	0.8862	0.9633	0.6540	0.8937	0.1867	0.6087	0.9552	0.03429	0.01052	0.9788
0.9513	0.6707	0.7867	0.9081	0.4305	0.8263	0.3624	0.4051	0.8722	0.0938	0.03399	0.9712
0.9430	0.7581	0.8405	0.8886	0.6279	0.9030	0.4090	0.5526	0.8508	0.1396	0.00956	1.0241
0.8056	0.3835	0.5196	0.6950	0.0796	0.5531	0.1642	nan	0.814	0.186	0.0	1.0578
0.8431	0.4282	0.5679	0.7576	0.1050	0.5999	0.1909	0.5588	0.8491	0.1463	0.004609	1.1008
0.8769	0.6792	0.7655	0.9013	0.4576	0.8190	0.3561	0.2381	0.943	0.04324	0.01376	0.9957
0.9095	0.6098	0.7301	0.6095	0.6120	0.6677	0.3005	0.3500	0.9378	0.04852	0.01367	1.0162
0.9884	0.7583	0.8582	0.9163	0.6018	0.8058	0.3234	nan	0.9558	0.04423	0.0	1.0002
0.8510	0.5632	0.6778	0.7469	0.3809	0.7182	0.2271	0.1042	0.8069	0.184	0.009079	1.0152
0.9839	0.8661	0.9213	0.9441	0.7881	0.9117	0.6395	0.5000	0.954	0.03959	0.006446	0.9787
0.8416	0.7244	0.7786	0.8300	0.6370	0.8152	0.4208	0.5455	0.921	0.0637	0.01532	1.0109
0.9926	0.7358	0.8451	0.8563	0.6122	0.7934	0.4211	0.3902	0.9091	0.07333	0.01758	0.9906
0.9721	0.7064	0.8182	0.9152	0.5208	0.8288	0.4390	0.4591	0.8692	0.05095	0.07984	1.0066
0.9843	0.5862	0.7348	0.8651	0.3345	0.7123	0.2081	0.4255	0.9035	0.08421	0.01229	1.0673
0.9754	0.6204	0.7584	0.9005	0.4074	0.7451	0.4986	0.6242	0.8467	0.1064	0.04693	1.1062


==> results_detection_S4_mtcnn_gpu.txt <==
P	R	F	RClose	RFar	Rocc0	Rocc1	Rocc2	occrat0	occrat1	occrat2	Speed
0.8751	0.6149	0.7223	0.7678	0.4611	0.622	0.1818	0	0.986	0.00854	0.005435	1.2229
0.993	0.4989	0.6642	0.71	0.2905	0.5112	0.0769	0	0.9747	0.009136	0.01616	1.2442
0.9836	0.4714	0.6374	0.5773	0.3641	0.5157	0.0588	0	0.9087	0.04759	0.04367	1.2157
0.9609	0.4416	0.6052	0.6253	0.2568	0.4607	0.0488	0	0.9562	0.02301	0.02076	1.2526
0.8147	0.1844	0.3007	0.3483	0.0134	0.1955	0.0254	0	0.9561	0.04394	0	1.3272
0.9289	0.1554	0.2662	0.3022	0.0084	0.1613	0.021	0	0.9587	0.03336	0.007931	1.3812
0.9242	0.523	0.668	0.833	0.216	0.5417	0.04	0	0.9645	0.01323	0.02223	1.4139
0.939	0.269	0.4182	0.3819	0.1557	0.2801	0.0769	0	0.9526	0.0284	0.01904	0.8281
0.9783	0.3853	0.5529	0.6673	0.1044	0.3983	0	0	0.9761	0.02386	0	1.4107
0.944	0.3573	0.5184	0.5867	0.1279	0.3873	0.0068	0	0.9217	0.05915	0.01918	1.4599
0.9322	0.3646	0.5242	0.5825	0.1474	0.3759	0	0	0.9699	0.02006	0.01003	1.4534
0.6033	0.5456	0.573	0.7662	0.3289	0.5751	0.0244	0	0.9476	0.02528	0.02713	1.1712
0.961	0.2193	0.3571	0.4077	0.0297	0.2405	0	0	0.9119	0.05778	0.03037	1.0555
0.9735	0.3118	0.4724	0.4145	0.2096	0.3514	0.0923	0	0.8777	0.02509	0.09726	1.3494
0.9868	0.337	0.5024	0.4482	0.2265	0.3559	0.022	0	0.9434	0.03731	0.01927	1.4148
0.961	0.2221	0.3608	0.2458	0.1985	0.2397	0.1429	0	0.8771	0.03354	0.08935	21.9446

==> results_detection_S4_retinaface_gpu.txt <==
P	R	F	RClose	RFar	Rocc0	Rocc1	Rocc2	occrat0	occrat1	occrat2	Speed
0.5552	0.9946	0.7126	0.9954	0.9938	0.9984	0.8182	0.5714	0.9861	0.008494	0.005405	3.4423
0.6309	0.9889	0.7704	0.9944	0.9836	0.9972	1.0000	0.4783	0.975	0.009028	0.01597	3.4354
0.8137	0.9571	0.8796	0.9967	0.9173	0.9724	0.9655	0.6375	0.907	0.04847	0.04457	3.4276
0.6254	0.9727	0.7613	0.9844	0.9611	0.9831	0.9535	0.5263	0.9548	0.02397	0.02118	3.4382
0.2331	0.9673	0.3757	0.9904	0.9438	0.9800	0.8578	nan	0.9561	0.04393	0.0	3.4630
0.2738	0.9823	0.4283	0.9929	0.9721	0.9875	0.8790	0.8000	0.9581	0.03429	0.007645	3.4954
0.3038	0.9714	0.4628	0.9968	0.9469	0.9817	0.9231	0.5476	0.9647	0.01351	0.02183	3.4587
0.4220	0.9078	0.5761	0.8986	0.9169	0.9167	0.7742	0.6667	0.9523	0.02793	0.01982	3.4572
0.2922	0.9664	0.4488	0.9910	0.9433	0.9804	0.5714	nan	0.976	0.02403	0.0	3.4504
0.2893	0.9437	0.4428	0.9810	0.9094	0.9694	0.7375	0.3725	0.9198	0.06084	0.01939	3.4347
0.3975	0.9543	0.5613	0.9660	0.9432	0.9607	0.9677	0.2857	0.9689	0.02145	0.009689	3.4541
0.3854	0.9423	0.5471	0.9950	0.8938	0.9580	0.8537	0.4667	0.9488	0.02439	0.02677	3.4375
0.7407	0.9236	0.8221	0.9725	0.8776	0.9295	0.9231	0.7556	0.9046	0.06381	0.03156	3.4851
0.6305	0.9523	0.7587	0.9916	0.9139	0.9870	0.9692	0.6453	0.8751	0.02459	0.1003	3.4661
0.5499	0.9667	0.7010	0.9952	0.9391	0.9752	0.9158	0.6600	0.9425	0.03768	0.01983	3.4841
0.5667	0.9457	0.7087	0.9894	0.9032	0.9736	0.9839	0.6542	0.8773	0.03418	0.08848	3.4864


==> results_detection_S4_trmot_gpu.txt <==
P	R	F	RClose	RFar	Rocc0	Rocc1	Rocc2	occrat0	occrat1	occrat2	Speed
0.9817	0.5923	0.7388	0.7049	0.4792	0.6426	0.1111	0.0000	0.9569	0.03879	0.00431	2.9253
0.9865	0.6485	0.7825	0.7519	0.5486	0.7240	0.3750	0.0000	0.9532	0.03306	0.01377	2.8992
0.9855	0.4621	0.6291	0.6606	0.2685	0.5865	0.0986	0.1200	0.8766	0.09126	0.03213	2.8869
0.9283	0.6033	0.7313	0.6243	0.5844	0.7121	0.3817	0.2857	0.8487	0.1407	0.01059	2.9123
0.7141	0.3419	0.4624	0.5941	0.0988	0.5208	0.0722	nan	0.8096	0.1904	0.0	2.9760
0.7719	0.3692	0.4995	0.6703	0.0794	0.5395	0.1167	0.0909	0.8434	0.1522	0.004441	2.9914
0.9523	0.6099	0.7436	0.7451	0.4752	0.7394	0.3125	0.0000	0.9388	0.0466	0.01456	2.9337
0.8997	0.5292	0.6664	0.4885	0.5749	0.5846	0.1290	0.2917	0.9417	0.04203	0.01627	2.8868
0.9954	0.6654	0.7976	0.6198	0.7128	0.7158	0.2759	nan	0.9539	0.0461	0.0	2.8819
0.8673	0.5530	0.6754	0.6242	0.4853	0.7181	0.1893	0.1538	0.8121	0.1805	0.007403	2.8786
0.9875	0.7298	0.8393	0.7608	0.6997	0.7896	0.1364	0.2500	0.9639	0.03056	0.005556	2.8852
0.8524	0.4932	0.6249	0.4265	0.5583	0.5754	0.1719	0.0769	0.9234	0.06368	0.01294	2.8920
0.9901	0.7676	0.8647	0.8362	0.6979	0.8359	0.3770	0.3333	0.9057	0.07881	0.0155	2.9470
0.8576	0.6529	0.7414	0.8471	0.4704	0.8004	0.2456	0.1628	0.8694	0.05205	0.07854	2.9775
0.9639	0.5706	0.7169	0.8111	0.3484	0.7063	0.1224	0.3333	0.9113	0.07692	0.01177	3.0648
0.9666	0.6148	0.7516	0.8340	0.4369	0.7669	0.4221	0.5234	0.8476	0.1059	0.04646	2.8948


==> results_dropping_deepsort_gpu.txt <==
FPS	MOEmean	MOEstd	MREmean	MREstd	COEmean	COEstd
30.0	1.4988	1.4669	2.0378	2.5568	1.3837	0.8928
15.0	1.4935	1.4579	2.0173	2.5354	0.6550	0.5362
10.0	1.4946	1.4555	2.0023	2.5188	0.3884	0.3653
7.5	1.4926	1.4549	1.9930	2.5084	0.3007	0.2983
6.0	1.4892	1.4461	1.9791	2.4919	0.2809	0.2139
5.0	1.4864	1.4433	1.9737	2.4829	0.2381	0.1534
2.0	1.4969	1.4392	1.9959	2.4237	0.2823	0.1724
1.0	1.5516	1.4730	2.1425	2.4767	0.4099	0.1799
0.5	1.7195	1.6204	2.5202	2.7895	0.5029	0.2169
0.25	1.9121	1.9253	3.0553	3.2839	0.6218	0.2309


==> results_dropping_mtcnn_gpu.txt <==
FPS	MOEmean	MOEstd	MREmean	MREstd	COEmean	COEstd
30.0	2.5067	2.7339	4.2903	3.8889	297.4360	148.4124
15.0	2.5069	2.7346	4.2896	3.8893	148.4965	74.4756
10.0	2.5057	2.7356	4.2904	3.8894	98.4277	49.2480
7.5	2.5067	2.7359	4.2902	3.8895	73.7856	37.2562
6.0	2.5062	2.7294	4.2907	3.8858	58.6838	29.5250
5.0	2.5062	2.7374	4.2918	3.8928	48.7266	24.6205
2.0	2.5015	2.7273	4.2890	3.8805	18.8562	9.8711
1.0	2.5059	2.7302	4.2985	3.8996	8.9104	4.8938
0.5	2.5147	2.7255	4.3011	3.8996	3.9661	2.4127
0.25	2.5377	2.7294	4.3174	3.9086	1.5276	1.0827


==> results_dropping_retinaface_gpu.txt <==
FPS	MOEmean	MOEstd	MREmean	MREstd	COEmean	COEstd
30.0	6.7886	8.1628	5.3647	6.6730	2415.1467	1476.1929
15.0	6.7892	8.1637	5.3634	6.6745	1207.2448	737.8403
10.0	6.7849	8.1523	5.3618	6.6639	804.2909	492.5748
7.5	6.7913	8.1628	5.3660	6.6735	603.3234	370.0461
6.0	6.7851	8.1539	5.3584	6.6646	482.4877	295.0389
5.0	6.7816	8.1552	5.3576	6.6622	401.1749	245.3556
2.0	6.7992	8.1636	5.3654	6.6846	160.6225	98.3694
1.0	6.7848	8.1315	5.3459	6.6483	79.7497	48.8340
0.5	6.8209	8.1548	5.3793	6.6710	39.5483	24.7992
0.25	6.7060	7.9883	5.2747	6.5286	19.2544	12.3080


==> results_dropping_trmot_gpu.txt <==
FPS	MOEmean	MOEstd	MREmean	MREstd	COEmean	COEstd
30.0	1.4041	1.3907	1.6096	2.0744	4.5423	2.5426
15.0	1.4014	1.3862	1.6302	2.0948	3.3932	1.7805
10.0	1.4004	1.3878	1.6505	2.1153	2.9739	1.4352
7.5	1.3991	1.3826	1.6692	2.1326	2.6613	1.2967
6.0	1.3947	1.3791	1.6825	2.1397	2.4480	1.0917
5.0	1.3969	1.3831	1.7094	2.1688	2.4051	1.0212
2.0	1.3848	1.3707	1.9222	2.2743	2.2631	0.7638
1.0	1.4343	1.4098	2.2472	2.4205	1.6843	0.6583
0.5	1.5458	1.5337	2.6501	2.6434	0.8362	0.6078
0.25	1.6943	1.6487	3.0637	2.7814	0.3863	0.3346


==> results_gender_S1_dex_gpu.txt <==
Pmale	Rmale	Fmale	Pfemale	Rfemale	Ffemale	Speed
0.6883	0.6024	0.6425	0.6426	0.7238	0.6808	0.0306
0.3498	0.7405	0.4751	0.7539	0.3661	0.4929	0.0414
0.6018	0.5959	0.5989	0.6624	0.6679	0.6651	0.0305
0.5883	0.5743	0.5812	0.6252	0.6386	0.6318	0.0414
0.6426	0.6095	0.6256	0.6987	0.7276	0.7129	0.0531
0.6504	0.7718	0.7059	0.4175	0.2828	0.3372	0.3868
0.4040	0.9448	0.5660	0.9099	0.2854	0.4346	0.1279
0.3000	0.9071	0.4509	0.7829	0.1366	0.2327	0.1419
0.4869	0.6419	0.5537	0.8885	0.8083	0.8465	0.0298
0.6921	0.6494	0.6701	0.5784	0.6248	0.6007	0.0401
0.3233	0.9862	0.4870	0.9507	0.1146	0.2046	0.1008
0.5531	0.9687	0.7042	0.8237	0.1574	0.2643	0.0987
0.4610	0.9413	0.6189	0.9656	0.5996	0.7398	0.0287
0.5215	0.7520	0.6159	0.7617	0.5345	0.6282	0.0674
0.2988	0.9332	0.4527	0.8754	0.1765	0.2938	0.1367
0.7237	0.8649	0.7880	0.6604	0.4432	0.5304	0.0650


==> results_gender_S1_dex_ov.txt <==
Pmale	Rmale	Fmale	Pfemale	Rfemale	Ffemale	Speed
0.6704	0.5886	0.6269	0.6275	0.7055	0.6642	1.2388
0.5540	0.5896	0.5713	0.7669	0.7399	0.7532	1.0245
0.6038	0.5856	0.5946	0.6504	0.6673	0.6588	1.1198
0.5943	0.5585	0.5758	0.6084	0.6428	0.6251	1.3792
0.6071	0.5493	0.5767	0.6653	0.7158	0.6896	2.0464
0.5667	0.5264	0.5458	0.6086	0.6466	0.6270	2.6070
0.4410	0.6058	0.5104	0.7973	0.6688	0.7274	1.3027
0.3965	0.5823	0.4717	0.7573	0.5952	0.6665	1.2904
0.4791	0.5983	0.5321	0.8606	0.7922	0.8250	1.5363
0.6853	0.6156	0.6486	0.5358	0.6108	0.5709	1.6718
0.3733	0.8404	0.5169	0.8308	0.3572	0.4996	1.6515
0.6864	0.8275	0.7504	0.7018	0.5178	0.5959	1.6602
0.4382	0.9287	0.5954	0.9593	0.5856	0.7272	1.5458
0.5015	0.7432	0.5989	0.7711	0.5395	0.6348	1.8670
0.4409	0.7739	0.5617	0.8467	0.5599	0.6741	1.9276
0.7061	0.8367	0.7659	0.6249	0.4385	0.5154	1.9310


==> results_gender_S1_facelib_gpu.txt <==
Pmale	Rmale	Fmale	Pfemale	Rfemale	Ffemale	Speed
0.7874	0.8013	0.7943	0.7952	0.7810	0.7880	0.0077
0.5190	0.7779	0.6226	0.8672	0.6680	0.7547	0.0104
0.7161	0.7264	0.7212	0.7667	0.7574	0.7620	0.0076
0.6222	0.7748	0.6902	0.7401	0.5769	0.6484	0.0096
0.6435	0.9252	0.7590	0.9072	0.5881	0.7136	0.0126
0.6913	0.9077	0.7849	0.6523	0.2993	0.4103	0.0309
0.4211	0.9075	0.5752	0.8837	0.3605	0.5121	0.0194
0.3184	0.9168	0.4727	0.8547	0.1996	0.3236	0.0271
0.4750	0.7749	0.5890	0.9223	0.7573	0.8317	0.0080
0.7236	0.8045	0.7619	0.7028	0.6008	0.6478	0.0093
0.3785	0.9689	0.5444	0.9597	0.3177	0.4773	0.0234
0.6453	0.9153	0.7570	0.8340	0.4584	0.5916	0.0234
0.3356	0.9791	0.4998	0.9748	0.2947	0.4526	0.0073
0.5326	0.8615	0.6582	0.8399	0.4900	0.6189	0.0175
0.3552	0.8866	0.5072	0.9025	0.3946	0.5491	0.0271
0.6726	0.6059	0.6375	0.4307	0.5027	0.4639	0.0212


==> results_gender_S1_facelib_ov.txt <==
Pmale	Rmale	Fmale	Pfemale	Rfemale	Ffemale	Speed
0.7707	0.8000	0.7851	0.7882	0.7577	0.7727	0.1638
0.6930	0.8082	0.7462	0.8844	0.8038	0.8422	0.1363
0.7037	0.7320	0.7175	0.7596	0.7332	0.7462	0.1410
0.6232	0.7853	0.6949	0.7341	0.5552	0.6322	0.1719
0.5992	0.9167	0.7247	0.8846	0.5100	0.6470	0.1737
0.6188	0.9215	0.7404	0.8792	0.5015	0.6387	0.1769
0.5231	0.8332	0.6427	0.9034	0.6723	0.7709	0.1615
0.4521	0.8412	0.5881	0.8805	0.5344	0.6651	0.1600
0.4459	0.7615	0.5624	0.9016	0.6977	0.7866	0.1701
0.7243	0.8108	0.7651	0.6882	0.5751	0.6266	0.1597
0.4181	0.9528	0.5812	0.9485	0.3959	0.5586	0.1659
0.7712	0.8354	0.8020	0.7651	0.6838	0.7221	0.1667
0.3142	0.9796	0.4758	0.9730	0.2556	0.4049	0.1685
0.5000	0.8627	0.6331	0.8437	0.4622	0.5972	0.1524
0.4418	0.8476	0.5808	0.8838	0.5197	0.6545	0.1695
0.6593	0.6308	0.6448	0.4435	0.4744	0.4584	0.1684


==> results_gender_S2_dex_cpu.txt <==
Pmale	Rmale	Fmale	Pfemale	Rfemale	Ffemale	Speed
0.5334	0.8691	0.6611	0.6732	0.2619	0.3771	0.3990
0.3383	0.7181	0.4599	0.7364	0.3592	0.4829	0.3745
0.5095	0.7673	0.6124	0.6877	0.4096	0.5134	0.3248
0.5116	0.8098	0.6271	0.6126	0.2802	0.3845	0.6903
0.5487	0.7729	0.6418	0.5353	0.2915	0.3774	4.5413
0.6562	0.7802	0.7129	0.4407	0.2976	0.3553	4.9023
0.4057	0.9430	0.5673	0.9098	0.2937	0.4440	1.3990
0.2968	0.8966	0.4460	0.7656	0.1373	0.2328	1.5869
0.4226	0.9577	0.5864	0.9758	0.5665	0.7168	1.5863
0.6242	0.8151	0.7070	0.5330	0.3007	0.3845	1.7533
0.3227	0.9902	0.4868	0.9649	0.1143	0.2045	0.9879
0.5536	0.9731	0.7057	0.8483	0.1610	0.2706	0.9375
0.2351	1.0000	0.3807	1.0000	0.1240	0.2207	0.9538
0.4228	0.9621	0.5875	0.9286	0.2728	0.4218	1.0687
0.3001	0.9257	0.4533	0.8649	0.1805	0.2986	1.5076
0.5668	0.9547	0.7113	0.6852	0.1190	0.2029	1.0611


==> results_gender_S2_dex_gpu.txt <==
Pmale	Rmale	Fmale	Pfemale	Rfemale	Ffemale	Speed
0.5299	0.8588	0.6554	0.6580	0.2629	0.3757	0.0389
0.3498	0.7405	0.4751	0.7539	0.3661	0.4929	0.0369
0.5095	0.7652	0.6117	0.6815	0.4054	0.5084	0.0314
0.5086	0.8144	0.6262	0.6023	0.2632	0.3663	0.0644
0.5455	0.7682	0.6380	0.5238	0.2849	0.3691	0.3342
0.6504	0.7718	0.7059	0.4175	0.2828	0.3372	0.3672
0.4040	0.9448	0.5660	0.9099	0.2854	0.4346	0.1202
0.3000	0.9071	0.4509	0.7829	0.1366	0.2327	0.1325
0.4234	0.9522	0.5862	0.9726	0.5665	0.7160	0.1318
0.6296	0.8143	0.7102	0.5404	0.3131	0.3965	0.1435
0.3233	0.9862	0.4870	0.9507	0.1146	0.2046	0.0910
0.5531	0.9687	0.7042	0.8237	0.1574	0.2643	0.0875
0.2358	0.9993	0.3815	0.9985	0.1270	0.2254	0.0886
0.4213	0.9611	0.5858	0.9258	0.2689	0.4168	0.0928
0.2988	0.9332	0.4527	0.8754	0.1765	0.2938	0.1262
0.5687	0.9599	0.7143	0.7130	0.1202	0.2058	0.0953


==> results_gender_S2_facelib_cpu.txt <==
Pmale	Rmale	Fmale	Pfemale	Rfemale	Ffemale	Speed
0.7212	0.9464	0.8186	0.9253	0.6447	0.7599	0.0149
0.5066	0.7763	0.6131	0.8652	0.6551	0.7456	0.0140
0.6050	0.7229	0.6587	0.7376	0.6228	0.6754	0.0138
0.5979	0.9001	0.7186	0.8243	0.4363	0.5706	0.0185
0.5782	0.8489	0.6879	0.6480	0.3100	0.4194	0.0485
0.6918	0.9117	0.7866	0.6653	0.3018	0.4153	0.0519
0.4164	0.9066	0.5707	0.8801	0.3503	0.5012	0.0248
0.3174	0.9218	0.4722	0.8598	0.1947	0.3175	0.0262
0.3910	0.9657	0.5567	0.9779	0.5017	0.6631	0.0262
0.6672	0.9065	0.7686	0.7275	0.3555	0.4776	0.0278
0.3769	0.9707	0.5430	0.9620	0.3160	0.4757	0.0214
0.6415	0.9155	0.7544	0.8337	0.4529	0.5869	0.0205
0.2432	0.9893	0.3904	0.9834	0.1712	0.2916	0.0209
0.4380	0.8818	0.5853	0.8509	0.3735	0.5191	0.0218
0.3556	0.8782	0.5062	0.8954	0.3959	0.5491	0.0256
0.5833	0.7319	0.6492	0.5325	0.3687	0.4357	0.0218


==> results_gender_S2_facelib_gpu.txt <==
Pmale	Rmale	Fmale	Pfemale	Rfemale	Ffemale	Speed
0.7165	0.9382	0.8125	0.9146	0.6408	0.7536	0.0083
0.5190	0.7779	0.6226	0.8672	0.6680	0.7547	0.0077
0.6049	0.7148	0.6553	0.7303	0.6232	0.6725	0.0082
0.5948	0.8888	0.7127	0.8061	0.4331	0.5635	0.0089
0.5796	0.8496	0.6891	0.6496	0.3115	0.4211	0.0121
0.6913	0.9077	0.7849	0.6523	0.2993	0.4103	0.0128
0.4211	0.9075	0.5752	0.8837	0.3605	0.5121	0.0096
0.3184	0.9168	0.4727	0.8547	0.1996	0.3236	0.0097
0.3914	0.9644	0.5568	0.9767	0.4987	0.6603	0.0098
0.6706	0.9026	0.7695	0.7227	0.3642	0.4843	0.0102
0.3785	0.9689	0.5444	0.9597	0.3177	0.4773	0.0094
0.6453	0.9153	0.7570	0.8340	0.4584	0.5916	0.0092
0.2429	0.9918	0.3902	0.9869	0.1670	0.2856	0.0092
0.4421	0.8899	0.5907	0.8611	0.3781	0.5255	0.0094
0.3552	0.8866	0.5072	0.9025	0.3946	0.5491	0.0100
0.5832	0.7365	0.6509	0.5332	0.3638	0.4325	0.0093


==> results_gender_S3_dex_ov.txt <==
Pmale	Rmale	Fmale	Pfemale	Rfemale	Ffemale	Speed
0.6606	0.6143	0.6366	0.6378	0.6827	0.6595	6.2763
0.5732	0.6013	0.5870	0.7672	0.7459	0.7564	4.8429
0.5938	0.5773	0.5854	0.6458	0.6611	0.6534	4.8207
0.5880	0.5487	0.5677	0.5957	0.6336	0.6141	7.4845
0.6062	0.5577	0.5809	0.6788	0.7207	0.6991	13.0439
0.5514	0.5128	0.5314	0.5942	0.6310	0.6120	17.5045
0.4461	0.6011	0.5121	0.7977	0.6781	0.7331	6.8693
0.4038	0.5858	0.4781	0.7593	0.6017	0.6714	6.8015
0.4707	0.5880	0.5229	0.8573	0.7892	0.8218	8.4344
0.6860	0.6299	0.6568	0.5536	0.6143	0.5824	9.0186
0.3767	0.8542	0.5228	0.8448	0.3594	0.5043	9.0293
0.6886	0.8162	0.7470	0.6909	0.5268	0.5978	8.5377
0.4469	0.9357	0.6049	0.9628	0.5901	0.7317	8.7285
0.4930	0.7466	0.5939	0.7698	0.5246	0.6240	11.8167
0.4468	0.7795	0.5680	0.8532	0.5705	0.6838	11.8930
0.7048	0.8398	0.7664	0.6274	0.4340	0.5131	12.1132


==> results_gender_S3_facelib_ov.txt <==
Pmale	Rmale	Fmale	Pfemale	Rfemale	Ffemale	Speed
0.7695	0.7918	0.7805	0.7845	0.7616	0.7728	0.3712
0.7209	0.8285	0.7710	0.8936	0.8180	0.8541	0.2993
0.7016	0.7307	0.7158	0.7604	0.7334	0.7467	0.3171
0.6381	0.8144	0.7155	0.7599	0.5598	0.6447	0.3824
0.5952	0.9159	0.7215	0.8891	0.5199	0.6561	0.4311
0.6223	0.9246	0.7439	0.8831	0.5036	0.6414	0.4638
0.5158	0.8348	0.6376	0.9028	0.6622	0.7640	0.3664
0.4430	0.8352	0.5789	0.8719	0.5163	0.6486	0.3676
0.4449	0.7907	0.5694	0.9113	0.6854	0.7823	0.3981
0.7211	0.8126	0.7641	0.6979	0.5794	0.6331	0.3827
0.4170	0.9458	0.5788	0.9422	0.4009	0.5625	0.3941
0.7670	0.8162	0.7908	0.7432	0.6821	0.7114	0.3958
0.3231	0.9883	0.4870	0.9847	0.2671	0.4202	0.3970
0.4986	0.8658	0.6328	0.8472	0.4608	0.5969	0.3838
0.4385	0.8406	0.5763	0.8801	0.5209	0.6545	0.4104
0.6561	0.6236	0.6394	0.4389	0.4739	0.4557	0.4132


==> results_gender_S4_facelib_gpu.txt <==
Pmale	Rmale	Fmale	Pfemale	Rfemale	Ffemale	Speed
0.7248	0.9447	0.8203	0.9239	0.6518	0.7644	0.0722
0.5044	0.7673	0.6087	0.8602	0.6551	0.7438	0.0675
0.6082	0.7163	0.6579	0.7344	0.6296	0.6780	0.0695
0.5968	0.8977	0.7170	0.8208	0.4358	0.5694	0.0809
0.5786	0.8426	0.6861	0.6415	0.3145	0.4221	0.1772
0.6911	0.9060	0.7841	0.6568	0.3076	0.4190	0.2085
0.4138	0.9003	0.5670	0.8725	0.3484	0.4980	0.0958
0.3159	0.9140	0.4695	0.8500	0.1976	0.3206	0.0915
0.3950	0.9676	0.5610	0.9794	0.5100	0.6708	0.0907
0.6670	0.9014	0.7667	0.7176	0.3578	0.4775	0.1007
0.3810	0.9685	0.5468	0.9605	0.3271	0.4880	0.0824
0.6445	0.9132	0.7557	0.8333	0.4628	0.5951	0.0874
0.2441	0.9893	0.3915	0.9831	0.1689	0.2883	0.0977
0.4416	0.8842	0.5890	0.8554	0.3799	0.5261	0.0949
0.3541	0.8733	0.5039	0.8919	0.3960	0.5485	0.1135
0.5779	0.7381	0.6482	0.5270	0.3511	0.4214	0.0850


==> results_people_counting_S1_deepsort_gpu.txt <==
MOE	MRE	COE	MOEDistanceClose	MOEDistanceFar	Speed
0.6418	0.4706	0.7931	0.1517	0.5576	0.0629
0.6551	0.4421	0.3448	0.1599	0.5160	0.0823
0.7109	0.6769	0.3636	0.2527	0.8099	0.0663
1.6845	1.0743	0.6607	0.2971	1.0753	0.0667
2.2256	7.4186	0.6216	1.5666	6.1829	0.0756
3.0868	7.6388	0.6286	1.4648	6.9783	0.0938
1.4689	1.2585	2.9667	0.3850	1.2293	0.0829
1.3535	1.3947	1.7200	0.7584	1.0138	0.0831
1.0102	0.9766	1.1176	0.3681	1.0597	0.0635
1.7722	2.0512	2.1000	0.6949	1.5550	0.0647
0.9177	0.2973	0.7600	0.1790	0.4044	0.0844
1.1922	1.0801	2.0000	0.5934	0.8790	0.0828
1.7387	1.3245	2.3636	0.3920	1.0308	0.0646
1.8019	2.2651	1.5294	0.6692	2.0556	0.0735
3.1477	4.4903	0.9286	1.2053	3.6125	0.0920
2.4011	3.6246	3.2414	0.9901	2.6971	0.0751


==> results_people_counting_S1_deepsort_ov.txt <==
MOE	MRE	COE	MOEDistanceClose	MOEDistanceFar	Speed
0.6313	0.4947	0.6207	0.1434	0.5634	0.3878
0.6316	0.4608	0.3103	0.1533	0.5298	0.3367
0.7366	0.7290	0.1364	0.2134	0.8154	0.3981
1.5593	1.1982	0.5179	0.2852	1.1897	0.4222
2.6320	8.2867	0.5225	1.9262	6.3295	0.4651
3.5619	8.5367	0.3048	1.7219	7.0780	0.4092
1.0236	1.2735	1.9333	0.3986	1.3656	0.3465
1.2914	1.6920	1.1400	0.7775	1.0759	0.3379
0.9620	1.1839	1.0588	0.4385	1.1687	0.4010
1.6145	2.3478	1.6500	0.6934	1.7653	0.4284
0.9174	0.2930	0.7200	0.1682	0.3950	0.3512
1.0529	1.3994	1.1600	0.7401	0.9094	0.3526
1.9372	1.5862	1.8182	0.4652	1.1721	0.3482
1.8202	2.3003	1.7059	0.6462	1.9871	0.4940
3.1229	4.4716	0.7500	1.1378	3.6191	0.4523
2.4093	3.6402	2.7586	0.9710	2.7148	0.4892


==> results_people_counting_S1_mtcnn_gpu.txt <==
MOE	MRE	COE	MOEDistanceClose	MOEDistanceFar	Speed
0.5839	1.3730	310.2759	0.2664	0.4307	0.0277
0.7909	1.6341	248.0690	0.2508	0.5133	0.0274
1.1557	1.5670	194.3636	0.3907	0.5124	0.0279
1.3330	3.8357	145.7143	0.3994	0.7139	0.0282
5.8647	11.8425	92.3423	1.7792	2.6233	0.0393
7.7762	13.3148	67.4762	2.2042	3.1773	0.0391
1.1529	2.6544	378.1667	0.2383	0.7806	0.0446
2.4360	3.4340	190.6600	0.9112	1.2155	0.0465
1.6658	3.0634	474.5294	0.3585	0.8591	0.0505
1.6447	4.2810	255.9750	0.5390	0.9498	0.0571
0.6579	1.6423	248.4000	0.3394	0.6073	0.0522
1.1362	2.2411	628.0800	0.6197	0.7152	0.0837
2.0910	3.6996	435.2727	0.7471	1.2000	0.0699
4.0897	4.8991	496.1765	1.3677	1.6885	0.0416
6.5398	8.0811	297.7500	1.4846	2.0644	0.0428
6.0659	7.4241	295.7241	1.3172	1.3718	0.0435


==> results_people_counting_S1_mtcnn_ov.txt <==
MOE	MRE	COE	MOEDistanceClose	MOEDistanceFar	Speed
0.5941	1.3751	306.9310	0.2660	0.4198	0.1663
0.7939	1.6373	246.9655	0.2508	0.5147	0.1738
1.1566	1.5679	194.1364	0.3907	0.5122	0.1657
1.3369	3.8394	145.1071	0.3994	0.7177	0.1655
5.8768	11.8546	91.4324	1.7891	2.6232	0.1830
7.7791	13.3176	67.2952	2.2042	3.1787	0.2113
1.1159	2.6222	386.0333	0.2571	0.7688	0.2292
2.3239	3.3145	217.1200	0.9093	1.1627	0.2354
1.6759	3.0770	464.1765	0.3588	0.8626	0.2038
1.6471	4.2893	253.6500	0.5395	0.9513	0.2135
0.6593	1.6425	247.7600	0.3397	0.6078	0.2386
1.1490	2.2679	616.8400	0.6234	0.7197	0.3219
2.1021	3.7095	430.4545	0.7533	1.2045	0.2371
4.0916	4.9009	495.5294	1.3677	1.6894	0.1887
6.5571	8.0985	294.9286	1.4835	2.0798	0.2219
6.0667	7.4249	295.4483	1.3172	1.3726	0.1914


==> results_people_counting_S1_retinaface_gpu.txt <==
MOE	MRE	COE	MOEDistanceClose	MOEDistanceFar	Speed
0.5496	0.8945	503.5172	0.1938	0.4720	0.0414
0.9182	0.6671	783.5517	0.1500	0.7605	0.1728
0.7094	0.9589	377.2045	0.1951	0.3848	0.0408
0.8537	2.5819	354.3929	0.2257	0.6174	0.0416
4.1908	10.0893	224.1441	1.3450	2.6849	0.0413
27.2520	21.7134	2278.6476	8.6380	21.0199	0.1735
7.7609	6.1966	3278.2333	2.4459	5.5820	0.1739
8.1271	7.1336	2499.3000	2.3731	6.1325	0.1728
1.1852	2.4017	957.2941	0.4553	0.8619	0.0419
1.5581	3.2548	568.5750	0.6632	1.0135	0.0421
5.6034	4.5719	2791.2400	1.7928	3.6338	0.1736
3.7418	2.5803	2073.1600	0.5788	3.8157	0.1755
1.9041	3.2189	685.4545	0.4888	1.2636	0.0401
1.5995	2.2894	1404.7647	0.4694	0.9677	0.0414
2.5574	2.1075	1738.1429	2.2286	3.2413	0.1753
3.1149	4.4187	1376.4483	0.5711	0.9908	0.0459


==> results_people_counting_S1_retinaface_ov.txt <==
MOE	MRE	COE	MOEDistanceClose	MOEDistanceFar	Speed
1.1696	0.8748	811.9655	0.7360	0.7276	0.3925
0.7158	0.9783	641.8276	0.1622	0.5503	0.3637
0.7822	0.8901	465.9318	0.2495	0.4769	0.3457
1.4198	1.8229	519.6607	0.4086	1.1905	0.3759
2.7222	6.8501	482.3063	3.8049	2.6824	0.3488
3.5357	5.7530	579.9143	6.0166	3.2273	0.3499
1.4991	1.7431	937.6000	0.6375	1.0551	0.3507
1.4387	1.9093	607.0600	0.7498	1.1947	0.3500
1.7155	1.7102	2220.9412	1.5245	1.0015	0.3639
2.6700	2.6652	1170.4750	1.3887	1.6856	0.3584
2.9796	2.2670	1664.5600	0.5977	2.3702	0.3518
1.7343	1.7269	1214.4000	0.5313	1.6234	0.3464
2.5363	2.1669	1874.9091	1.0757	1.7013	0.4089
1.5391	1.6626	2007.4706	0.9223	1.3034	0.3444
2.8336	4.1525	951.2500	2.1347	1.7732	0.3437
2.0657	2.8371	2110.9655	0.9543	1.9840	0.4373


==> results_people_counting_S1_trmot_cpu.txt <==
MOE	MRE	COE	MOEDistanceClose	MOEDistanceFar	Speed
0.7240	0.3280	1.6552	0.3640	0.6362	1.1629
0.7357	0.2530	1.0690	0.4952	0.6900	1.9775
0.7018	0.6680	1.7273	0.4807	1.0649	1.1860
1.9559	0.8116	2.2500	0.6099	1.2526	1.1253
1.9839	5.5692	4.8919	1.4014	6.0339	1.1585
2.7629	6.0244	3.9238	1.7331	7.0782	2.0015
1.2742	0.9611	6.0333	0.5720	1.3019	1.9413
1.4596	1.1507	5.1200	0.8021	0.9986	1.9979
0.8371	1.0180	4.4706	0.6026	1.0813	1.1893
1.9996	1.7174	8.3750	0.7218	1.5606	1.1892
0.9732	0.2063	2.6000	0.4459	0.5675	1.9764
1.0885	1.1578	3.8400	0.9028	0.8482	1.9013
1.6993	0.8671	5.0000	0.5211	1.0529	1.1471
1.2302	1.2443	7.5294	1.0100	1.8347	1.1886
2.3409	3.5543	3.5357	1.2059	3.5409	1.9831
1.8345	2.9312	10.6897	0.7901	2.5628	1.1456


==> results_people_counting_S1_trmot_gpu.txt <==
MOE	MRE	COE	MOEDistanceClose	MOEDistanceFar	Speed
0.7240	0.3280	1.6552	0.3640	0.6362	0.0798
0.7357	0.2530	1.0690	0.4952	0.6900	0.0806
0.7018	0.6680	1.7273	0.4807	1.0649	0.0795
1.9559	0.8116	2.2500	0.6099	1.2526	0.0803
1.9839	5.5692	4.8919	1.4014	6.0339	0.0810
2.7629	6.0244	3.9238	1.7331	7.0782	0.0823
1.2746	0.9607	6.0000	0.5716	1.3019	0.0810
1.4596	1.1507	5.1200	0.8021	0.9986	0.0812
0.8371	1.0180	4.4706	0.6026	1.0813	0.0797
1.9995	1.7175	8.3750	0.7219	1.5606	0.0801
0.9732	0.2063	2.6000	0.4459	0.5675	0.0808
1.0885	1.1578	3.8400	0.9028	0.8482	0.0810
1.6993	0.8671	5.0000	0.5211	1.0529	0.0801
1.2302	1.2443	7.5294	1.0100	1.8347	0.0804
2.3409	3.5543	3.5357	1.2059	3.5409	0.0816
1.8346	2.9313	10.6897	0.7902	2.5628	0.0806


==> results_people_counting_S2_deepsort_cpu.txt <==
MOE	MRE	COE	MOEDistanceClose	MOEDistanceFar	Speed
0.6314	0.5036	0.0345	0.1661	0.5358	0.2718
0.6620	0.4407	0.1034	0.1765	0.5174	0.2685
0.7383	0.7383	0.0909	0.2737	0.7979	0.2747
1.7622	1.0508	0.3571	0.3892	1.0162	0.2976
2.1018	6.9808	0.5856	1.4754	6.1162	0.3257
2.8854	7.2368	0.4952	1.3544	6.8582	0.3290
1.5571	1.2174	0.0667	0.4004	1.1951	0.2849
1.3254	1.3629	0.1000	0.7733	1.0000	0.2903
1.0097	0.9293	0.1765	0.3727	1.0194	0.2760
1.8225	1.9494	0.1750	0.7019	1.4951	0.2918
0.9292	0.2929	0.1200	0.1911	0.3715	0.2779
1.2497	1.0404	0.2000	0.6181	0.8923	0.2909
1.7084	1.2542	0.0909	0.3458	0.9645	0.2868
1.7483	2.1914	0.0588	0.7293	2.0224	0.2996
2.9670	4.3429	0.3929	1.1033	3.5670	0.3192
2.2599	3.4995	0.1034	0.9391	2.6570	0.3106


==> results_people_counting_S2_deepsort_gpu.txt <==
MOE	MRE	COE	MOEDistanceClose	MOEDistanceFar	Speed
0.6418	0.4706	0.7931	0.1517	0.5576	0.0625
0.6551	0.4421	0.3448	0.1599	0.5160	0.0602
0.7109	0.6769	0.3636	0.2527	0.8099	0.0627
1.6845	1.0743	0.6607	0.2971	1.0753	0.0590
2.2256	7.4186	0.6216	1.5666	6.1829	0.0631
3.0868	7.6388	0.6286	1.4648	6.9783	0.0654
1.4689	1.2585	2.9667	0.3850	1.2293	0.0584
1.3535	1.3947	1.7200	0.7584	1.0138	0.0591
1.0102	0.9766	1.1176	0.3681	1.0597	0.0574
1.7722	2.0512	2.1000	0.6949	1.5550	0.0592
0.9177	0.2973	0.7600	0.1790	0.4044	0.0635
1.1922	1.0801	2.0000	0.5934	0.8790	0.0594
1.7387	1.3245	2.3636	0.3920	1.0308	0.0575
1.8019	2.2651	1.5294	0.6692	2.0556	0.0623
3.1477	4.4903	0.9286	1.2053	3.6125	0.0629
2.4011	3.6246	3.2414	0.9901	2.6971	0.0649


==> results_people_counting_S2_mtcnn_cpu.txt <==
MOE	MRE	COE	MOEDistanceClose	MOEDistanceFar	Speed
0.5981	1.3697	29.7241	0.2658	0.4195	0.2807
0.8026	1.6500	23.6207	0.2493	0.5174	0.2743
1.1649	1.5743	18.2955	0.3955	0.5207	0.2741
1.3395	3.8346	13.5893	0.4000	0.7276	0.2708
5.8862	11.8647	8.2162	1.8012	2.6108	0.2840
7.7602	13.3152	5.8762	2.2021	3.1840	0.2864
1.1173	2.6380	37.4667	0.2457	0.7523	0.3041
2.3190	3.3090	20.9800	0.9022	1.1572	0.3043
1.6902	3.0929	44.6471	0.3543	0.8693	0.3068
1.6264	4.2964	24.4250	0.5333	0.9441	0.3125
0.6625	1.6440	24.0800	0.3395	0.6140	0.3047
1.1591	2.2913	59.9600	0.6132	0.7356	0.3767
2.1252	3.6935	43.4545	0.7850	1.1981	0.3319
4.0914	4.9034	48.3529	1.3741	1.7000	0.2954
6.5275	8.0703	28.8929	1.4835	2.0879	0.2995
6.0531	7.4145	28.5517	1.3111	1.3700	0.3006


==> results_people_counting_S2_mtcnn_gpu.txt <==
MOE	MRE	COE	MOEDistanceClose	MOEDistanceFar	Speed
0.5839	1.3730	310.2759	0.2664	0.4307	0.0493
0.7909	1.6341	248.0690	0.2508	0.5133	0.0501
1.1557	1.5670	194.3636	0.3907	0.5124	0.0492
1.3330	3.8357	145.7143	0.3994	0.7139	0.0505
5.8647	11.8425	92.3423	1.7792	2.6233	0.0601
7.7762	13.3148	67.4762	2.2042	3.1773	0.0612
1.1529	2.6544	378.1667	0.2383	0.7806	0.0678
2.4360	3.4340	190.6600	0.9112	1.2155	0.0695
1.6658	3.0634	474.5294	0.3585	0.8591	0.0710
1.6447	4.2810	255.9750	0.5390	0.9498	0.0774
0.6579	1.6423	248.4000	0.3394	0.6073	0.0741
1.1362	2.2411	628.0800	0.6197	0.7152	0.1035
2.0910	3.6996	435.2727	0.7471	1.2000	0.0891
4.0897	4.8991	496.1765	1.3677	1.6885	0.0619
6.5398	8.0811	297.7500	1.4846	2.0644	0.0645
6.0659	7.4241	295.7241	1.3172	1.3718	0.0644


==> results_people_counting_S2_retinaface_cpu.txt <==
MOE	MRE	COE	MOEDistanceClose	MOEDistanceFar	Speed
1.0768	0.7331	79.6207	0.3198	0.8609	1.9726
0.9322	0.6790	77.7586	0.1575	0.7647	2.0224
0.5846	0.7142	47.2955	0.1485	0.3204	2.0834
2.3870	1.2692	73.1429	0.3946	2.2151	2.0103
25.9605	19.9844	247.7838	7.2707	20.3198	2.0492
27.1538	21.5988	226.3333	8.5158	21.0211	2.0991
7.7927	6.2255	328.0333	2.4489	5.6148	2.1051
8.1271	7.1408	249.1800	2.3976	6.1097	2.0734
8.8316	7.4192	683.4706	1.1094	8.2372	2.0761
9.9645	7.3283	350.3000	1.5404	8.7294	2.0263
5.5373	4.5092	275.7200	1.8050	3.5519	2.0515
3.6965	2.5422	204.8800	0.5716	3.7821	2.0454
3.7794	2.3869	316.9091	0.9738	3.1308	1.9857
2.2017	1.7655	251.5294	0.6345	2.3983	2.0417
2.6110	2.1978	173.7143	2.2791	3.2220	2.0307
1.8493	1.9739	263.1379	0.6937	3.3275	2.0106


==> results_people_counting_S2_retinaface_gpu.txt <==
MOE	MRE	COE	MOEDistanceClose	MOEDistanceFar	Speed
1.0541	0.7329	794.5172	0.3043	0.8556	0.1668
0.9182	0.6671	783.5517	0.1500	0.7605	0.1669
0.6087	0.7173	479.0455	0.1540	0.3334	0.1668
2.3290	1.2338	730.0536	0.3857	2.1686	0.1667
25.9456	19.9694	2483.8559	7.2981	20.2611	0.1676
27.2520	21.7134	2278.6476	8.6380	21.0199	0.1676
7.7609	6.1966	3278.2333	2.4459	5.5820	0.1670
8.1271	7.1336	2499.3000	2.3731	6.1325	0.1672
8.8388	7.4304	6844.6471	1.1140	8.2412	0.1671
9.9673	7.3426	3511.0000	1.5469	8.7282	0.1669
5.6034	4.5719	2791.2400	1.7928	3.6338	0.1687
3.7418	2.5803	2073.1600	0.5788	3.8157	0.1685
3.8258	2.4381	3198.1818	1.0247	3.1043	0.1667
2.1522	1.7236	2511.5294	0.6416	2.3560	0.1791
2.5574	2.1075	1738.1429	2.2286	3.2413	0.1690
1.8847	1.9650	2647.2414	0.6856	3.3611	0.1687


==> results_people_counting_S2_trmot_cpu.txt <==
MOE	MRE	COE	MOEDistanceClose	MOEDistanceFar	Speed
0.6791	0.9065	1.4483	0.5296	0.8224	0.7566
0.6737	0.8174	1.6897	0.5060	0.8683	0.7523
1.0052	1.2358	0.8182	0.5363	1.1399	0.7489
1.3204	1.7735	1.4286	0.8900	1.3560	0.7483
2.2401	7.0036	0.6757	1.4480	6.1864	0.7632
3.2941	7.5928	0.6286	1.5249	7.1719	0.7585
1.0638	1.3982	2.6000	0.6778	1.3951	0.7542
1.4466	1.7507	1.9600	1.0274	1.1315	0.7598
0.8808	1.3517	2.7647	0.6831	1.1279	0.7497
1.7686	2.2846	2.0000	1.0239	1.7181	0.7516
0.9534	0.5335	1.2800	0.5190	0.6910	0.7573
1.0806	1.7399	2.0400	1.1429	1.0440	0.7528
1.6983	1.1844	1.7273	0.6313	1.1453	0.7582
1.3402	1.6753	2.5294	1.0515	1.9794	0.7517
2.8487	4.1908	0.8929	1.2500	3.7829	0.7510
2.1797	3.4609	2.2759	0.9159	2.7652	0.7586


==> results_people_counting_S2_trmot_gpu.txt <==
MOE	MRE	COE	MOEDistanceClose	MOEDistanceFar	Speed
0.7240	0.3280	1.6552	0.3640	0.6362	0.0817
0.7357	0.2530	1.0690	0.4952	0.6900	0.0817
0.7018	0.6680	1.7273	0.4807	1.0649	0.0816
1.9559	0.8116	2.2500	0.6099	1.2526	0.0822
1.9839	5.5692	4.8919	1.4014	6.0339	0.0829
2.7629	6.0244	3.9238	1.7331	7.0782	0.0831
1.2746	0.9607	6.0000	0.5716	1.3019	0.0819
1.4596	1.1507	5.1200	0.8021	0.9986	0.0822
0.8371	1.0180	4.4706	0.6026	1.0813	0.0820
1.9995	1.7175	8.3750	0.7219	1.5606	0.0823
0.9732	0.2063	2.6000	0.4459	0.5675	0.0817
1.0885	1.1578	3.8400	0.9028	0.8482	0.0819
1.6993	0.8671	5.0000	0.5211	1.0529	0.0821
1.2302	1.2443	7.5294	1.0100	1.8347	0.0823
2.3409	3.5543	3.5357	1.2059	3.5409	0.0826
1.8346	2.9313	10.6897	0.7902	2.5628	0.0825


==> results_people_counting_S3_deepsort_ov.txt <==
MOE	MRE	COE	MOEDistanceClose	MOEDistanceFar	Speed
0.6324	0.5088	0.1724	0.1620	0.5431	2.6135
0.6471	0.4756	0.1724	0.1904	0.5284	2.2832
0.7737	0.7737	0.2045	0.2547	0.8040	2.6241
1.6227	1.2076	0.3393	0.4054	1.1222	2.9254
2.4910	7.9593	0.6126	1.7832	6.3174	3.0050
3.2986	8.1388	0.6095	1.5068	7.0196	2.7213
1.0273	1.2538	0.2333	0.4196	1.3256	2.3666
1.2761	1.7157	0.3000	0.8053	1.0521	2.3343
0.9748	1.1094	0.1765	0.4308	1.1142	2.6965
1.6761	2.2715	0.2000	0.6948	1.7161	2.8511
0.9127	0.3113	0.0400	0.2008	0.3686	2.3097
1.0477	1.3794	0.2000	0.7674	0.9009	2.4043
1.9364	1.5308	0.2727	0.4617	1.1103	2.7614
1.7638	2.2138	0.0000	0.6690	1.9741	3.2397
2.9055	4.2681	0.4643	1.0659	3.5780	2.9767
2.2097	3.4261	0.0345	0.8705	2.6696	3.4676


==> results_people_counting_S3_mtcnn_ov.txt <==
MOE	MRE	COE	MOEDistanceClose	MOEDistanceFar	Speed
0.5981	1.3697	29.7241	0.2658	0.4195	0.6828
0.8026	1.6500	23.6207	0.2493	0.5174	0.6643
1.1649	1.5743	18.2955	0.3955	0.5207	0.6864
1.3395	3.8346	13.5893	0.4000	0.7276	0.6835
5.8862	11.8647	8.2162	1.8012	2.6108	0.7677
7.7602	13.3152	5.8762	2.2021	3.1840	0.7604
1.1173	2.6380	37.4667	0.2457	0.7523	0.8176
2.3190	3.3090	20.9800	0.9022	1.1572	0.8281
1.6902	3.0929	44.6471	0.3543	0.8693	0.8501
1.6264	4.2964	24.4250	0.5333	0.9441	0.9135
0.6625	1.6440	24.0800	0.3395	0.6140	0.8593
1.1591	2.2913	59.9600	0.6132	0.7356	1.1712
2.1252	3.6935	43.4545	0.7850	1.1981	1.0555
4.0914	4.9034	48.3529	1.3741	1.7000	0.7848
6.5275	8.0703	28.8929	1.4835	2.0879	0.7965
6.0531	7.4145	28.5517	1.3111	1.3700	0.7953


==> results_people_counting_S3_retinaface_ov.txt <==
MOE	MRE	COE	MOEDistanceClose	MOEDistanceFar	Speed
1.1765	0.8577	80.5862	0.7342	0.7290	3.1211
0.7168	0.9880	63.2069	0.1585	0.5523	2.7811
0.7746	0.8886	45.9318	0.2383	0.4775	3.1335
1.4400	1.8076	51.3571	0.4141	1.1881	3.1468
2.7174	6.8539	47.6757	3.8539	2.6802	3.1209
3.5008	5.6802	57.2857	6.0302	3.2323	2.7740
1.5086	1.7533	92.2000	0.6340	1.0546	2.7840
1.4424	1.8949	60.0400	0.7596	1.1782	2.7724
1.7415	1.7115	223.8824	1.5431	1.0348	3.1590
2.6557	2.6371	115.0250	1.3984	1.6602	3.1205
3.0145	2.2890	167.6800	0.5946	2.3967	2.7755
1.7540	1.7650	122.2800	0.5337	1.6548	2.7990
2.5570	2.1439	187.0000	1.0710	1.7252	3.1169
1.5448	1.6431	201.2353	0.9431	1.3466	3.1159
2.8176	4.1363	93.7143	2.1033	1.7890	2.7722
2.0097	2.7932	209.8276	0.9623	1.9614	3.1218


==> results_people_counting_S3_trmot_cpu.txt <==
MOE	MRE	COE	MOEDistanceClose	MOEDistanceFar	Speed
0.6791	0.9065	1.4483	0.5296	0.8224	9.2307
0.6737	0.8174	1.6897	0.5060	0.8683	9.1608
1.0052	1.2358	0.8182	0.5363	1.1399	9.2028
1.3204	1.7735	1.4286	0.8900	1.3560	9.5805
2.2401	7.0036	0.6757	1.4480	6.1864	9.2565
3.2941	7.5928	0.6286	1.5249	7.1719	9.2638
1.0638	1.3982	2.6000	0.6778	1.3951	9.2656
1.4466	1.7507	1.9600	1.0274	1.1315	9.2329
0.8808	1.3517	2.7647	0.6831	1.1279	9.2648
1.7686	2.2846	2.0000	1.0239	1.7181	9.3215
0.9534	0.5335	1.2800	0.5190	0.6910	9.2629
1.0806	1.7399	2.0400	1.1429	1.0440	9.1818
1.6983	1.1844	1.7273	0.6313	1.1453	10.3829
1.3402	1.6753	2.5294	1.0515	1.9794	9.2658
2.8487	4.1908	0.8929	1.2500	3.7829	9.1634
2.1797	3.4609	2.2759	0.9159	2.7652	11.2567


==> results_people_counting_S4_deepsort_gpu.txt <==
MOE	MRE	COE	MOEDistanceClose	MOEDistanceFar	Speed
0.6386	0.4984	0.0000000001	0.1703	0.5306	0.9952
0.6610	0.4457	0.1034	0.1735	0.5214	0.9794
0.7453	0.7418	0.0455	0.2591	0.7936	0.9624
1.7730	1.0357	0.3214	0.3838	0.9957	1.0445
2.1461	7.0515	0.5495	1.4946	6.1222	1.1008
2.8643	7.2428	0.5810	1.4057	6.8673	1.1307
1.5632	1.2477	0.1333	0.4034	1.2204	1.0205
1.3090	1.3757	0.0800	0.7834	1.0174	1.0196
1.0106	0.9400	0.1176	0.3737	1.0155	0.9975
1.8421	1.9122	0.3250	0.6841	1.4738	1.0363
0.9214	0.2890	0.1600	0.1920	0.3666	0.9797
1.2338	1.0490	0.1600	0.6181	0.8862	1.0046
1.7047	1.2654	0.0909	0.3346	0.9794	1.0331
1.7397	2.1793	0.0588	0.7207	2.0155	1.0657
2.9385	4.3143	0.3214	1.1099	3.5714	1.1146
2.2386	3.4899	0.2759	0.9353	2.6551	1.1066


==> results_people_counting_S4_mtcnn_gpu.txt <==
MOE	MRE	COE	MOEDistanceClose	MOEDistanceFar	Speed
0.6012	1.3686	30.2069	0.2710	0.4444	1.2229
0.8056	1.6491	23.6552	0.2532	0.5204	1.2442
1.1554	1.5665	18.4545	0.3990	0.5147	1.2157
1.3395	3.8324	13.6250	0.3978	0.7254	1.2526
5.8659	11.8443	8.3694	1.7796	2.6120	1.3272
7.7632	13.3183	5.8571	2.2127	3.1765	1.3812
1.1405	2.6593	36.2000	0.2285	0.7604	1.4139
2.3190	3.3090	20.9800	0.9022	1.1572	0.8281
1.6651	3.0639	46.2941	0.3562	0.8635	1.4107
1.6318	4.2910	24.5750	0.5386	0.9530	1.4599
0.6596	1.6334	24.3600	0.3210	0.6004	1.4534
1.1591	2.2913	59.9600	0.6132	0.7356	1.1712
2.1252	3.6935	43.4545	0.7850	1.1981	1.0555
4.1069	4.9190	47.8235	1.3879	1.6948	1.3494
6.4923	8.0352	29.4643	1.4879	2.0747	1.4148
6.0618	7.4232	28.3103	1.3101	1.3836	21.9446


==> results_people_counting_S4_retinaface_gpu.txt <==
MOE	MRE	COE	MOEDistanceClose	MOEDistanceFar	Speed
1.0696	0.7342	79.0690	0.3146	0.8567	3.4423
0.9083	0.6670	76.9310	0.1436	0.7547	3.4354
0.5846	0.7142	47.0682	0.1459	0.3178	3.4276
2.3686	1.2400	72.9821	0.3978	2.2000	3.4382
25.7246	19.7485	246.0090	7.1246	20.2299	3.4630
26.9517	21.3967	225.0571	8.3816	20.9532	3.4954
8.0415	6.4783	336.2667	2.4783	5.8342	3.4587
8.2404	7.2486	251.6600	2.3282	6.2925	3.4572
8.7967	7.3863	681.5882	1.2033	8.1104	3.4504
9.8705	7.2449	347.6500	1.4490	8.7320	3.4347
5.5441	4.5082	276.0000	1.6945	3.6673	3.4541
3.6818	2.5349	204.3200	0.6267	3.7075	3.4375
3.7196	2.3794	313.4545	0.9981	3.0692	3.4851
2.2828	1.8052	254.7647	0.6448	2.4690	3.4661
2.7165	2.2725	175.5714	2.3538	3.2264	3.4841
1.8396	1.9256	262.9310	0.6908	3.3188	3.4864


==> results_people_counting_S4_trmot_gpu.txt <==
MOE	MRE	COE	MOEDistanceClose	MOEDistanceFar	Speed
0.6667	0.9128	1.4828	0.5234	0.8162	2.9256
0.6737	0.8174	1.7586	0.4910	0.8772	2.8904
1.0155	1.2306	0.8636	0.5415	1.1451	2.9042
1.3269	1.7411	1.3750	0.8706	1.3430	2.9489
2.2366	7.0215	0.6937	1.4767	6.1971	2.9410
3.2353	7.6063	0.6190	1.5068	7.1674	2.9592
1.0486	1.3891	2.5000	0.6687	1.3830	2.9122
1.4219	1.7370	1.8400	1.0301	1.1315	2.8956
0.9099	1.2994	2.7647	0.7093	1.1424	2.9077
1.7926	2.1862	2.1000	1.0080	1.6729	2.9221
0.9271	0.5539	1.3200	0.5335	0.6968	2.8981
1.0806	1.7253	1.9600	1.1282	1.0440	2.9194
1.7039	1.1899	1.3636	0.6201	1.1508	3.0618
1.2938	1.6701	2.5294	1.0412	1.9536	2.9754
2.8553	4.2237	1.0000	1.2829	3.7697	2.9906
2.1449	3.4319	2.2069	0.8986	2.7304	2.9359


==> results_people_counting_TCOE_S1_deepsort_cpu.txt <==
RANGE	TCOEmean	TCOEstd
10	1.7670	1.7417
20	2.3980	2.2635
30	3.2811	2.8731
60	6.0563	4.8660
90	8.2392	6.7932
120	9.2545	8.1571


==> results_people_counting_TCOE_S1_deepsort_gpu.txt <==
RANGE	TCOEmean	TCOEstd
10	2.2012	2.0541
20	3.3420	2.8950
30	4.7550	3.7940
60	9.5489	6.5851
90	14.2084	9.3758
120	18.8101	12.3978


==> results_people_counting_TCOE_S1_mtcnn_cpu.txt <==
RANGE	TCOEmean	TCOEstd
10	567.0461	408.0191
20	1108.0134	697.2303
30	1623.6878	893.0232
60	3243.7731	1287.0833
90	4999.3568	1792.3442
120	6681.4308	2283.0335


==> results_people_counting_TCOE_S1_mtcnn_gpu.txt <==
RANGE	TCOEmean	TCOEstd
10	298.9323	230.1371
20	603.1757	401.2672
30	902.7194	536.8622
60	1781.6837	848.9237
90	2655.7685	1087.1814
120	3482.8662	1258.2490


==> results_people_counting_TCOE_S1_retinaface_cpu.txt <==
RANGE	TCOEmean	TCOEstd
10	567.0461	408.0191
20	1108.0134	697.2303
30	1623.6878	893.0232
60	3243.7731	1287.0833
90	4999.3568	1792.3442
120	6681.4308	2283.0335


==> results_people_counting_TCOE_S1_retinaface_gpu.txt <==
RANGE	TCOEmean	TCOEstd
10	1774.9910	2317.2852
20	3551.4415	4596.2620
30	5322.8041	6865.8568
60	10547.5631	13570.1438
90	15506.7849	19737.8293
120	20053.9815	25301.5881


==> results_people_counting_TCOE_S1_trmot_cpu.txt <==
RANGE	TCOEmean	TCOEstd
10	6.0347	6.3024
20	11.6415	11.8109
30	17.1218	17.1359
60	31.7863	31.8435
90	42.2891	44.6700
120	46.1700	48.4376


==> results_people_counting_TCOE_S1_trmot_gpu.txt <==
RANGE	TCOEmean	TCOEstd
10	6.1130	6.3287
20	11.9433	11.8550
30	17.8464	17.3537
60	35.4616	32.9472
90	52.5945	47.3176
120	69.1797	61.3490


==> results_people_counting_TCOE_S2_deepsort_cpu.txt <==
RANGE	TCOEmean	TCOEstd
10	2.1365	2.0393
20	2.2458	2.0784
30	2.2175	2.0421
60	2.7566	3.1524
90	3.1011	4.3749
120	2.5367	4.3514


==> results_people_counting_TCOE_S2_deepsort_gpu.txt <==
RANGE	TCOEmean	TCOEstd
10	2.2083	2.0587
20	3.3159	2.9001
30	4.7593	3.8451
60	9.7539	6.8544
90	14.2555	10.0191
120	17.6637	12.8128


==> results_people_counting_TCOE_S2_mtcnn_cpu.txt <==
RANGE	TCOEmean	TCOEstd
10	25.8576	21.6197
20	54.0410	38.3284
30	82.3082	50.5865
60	162.7688	72.7986
90	238.8503	84.3876
120	309.2075	88.7488


==> results_people_counting_TCOE_S2_mtcnn_gpu.txt <==
RANGE	TCOEmean	TCOEstd
10	299.4701	230.6604
20	596.5501	397.6902
30	890.9427	521.2364
60	1720.8950	740.0474
90	2491.7930	866.6707
120	3181.4253	916.7618


==> results_people_counting_TCOE_S2_retinaface_cpu.txt <==
RANGE	TCOEmean	TCOEstd
10	295.8443	279.3677
20	594.6552	552.4734
30	890.6996	815.5604
60	1755.4792	1589.3564
90	2509.8082	2198.9819
120	3025.0993	2206.9489


==> results_people_counting_TCOE_S2_retinaface_gpu.txt <==
RANGE	TCOEmean	TCOEstd
10	2998.3855	2816.3172
20	6002.3896	5562.8091
30	8976.1502	8206.6201
60	17666.9773	15999.5859
90	25236.0531	22142.4827
120	30373.1629	22158.3215


==> results_people_counting_TCOE_S2_trmot_cpu.txt <==
RANGE	TCOEmean	TCOEstd
10	3.8164	3.7408
20	6.8508	5.8117
30	9.1039	6.8551
60	14.3887	8.4563
90	19.6034	9.9838
120	23.3181	10.4902


==> results_people_counting_TCOE_S2_trmot_gpu.txt <==
RANGE	TCOEmean	TCOEstd
10	6.1123	6.3409
20	11.9891	11.9397
30	17.9639	17.4256
60	35.4214	32.5734
90	50.5479	46.3652
120	59.1190	47.7619


==> results_people_counting_TCOE_S3_deepsort_ov.txt <==
RANGE	TCOEmean	TCOEstd
10	1.7324	1.6675
20	1.8620	1.7756
30	2.0769	2.0193
60	3.0569	3.7120
90	3.9669	5.7342
120	5.1003	7.7028


==> results_people_counting_TCOE_S3_mtcnn_ov.txt <==
RANGE	TCOEmean	TCOEstd
10	25.6836	21.4813
20	54.5952	38.6844
30	83.4071	52.1237
60	168.3825	83.1008
90	252.9150	106.6690
120	332.9293	123.3335


==> results_people_counting_TCOE_S3_retinaface_ov.txt <==
RANGE	TCOEmean	TCOEstd
10	115.5368	80.5318
20	237.0175	153.8166
30	358.9482	222.9894
60	720.3327	415.5377
90	1074.0304	583.0033
120	1406.9464	735.2310


==> results_people_counting_TCOE_S3_trmot_cpu.txt <==
RANGE	TCOEmean	TCOEstd
10	3.7773	3.7088
20	6.8464	5.7297
30	9.1150	6.7559
60	14.3044	8.2784
90	19.4702	9.7538
120	24.6661	11.6410


==> results_people_counting_TCOE_S4_deepsort_gpu.txt <==
RANGE	TCOEmean	TCOEstd
10	2.0600	1.9889
20	2.1725	2.0382
30	2.2294	2.0317
60	2.9287	3.3138
90	3.8638	5.2284
120	4.7813	7.1924


==> results_people_counting_TCOE_S4_mtcnn_gpu.txt <==
RANGE	TCOEmean	TCOEstd
10	25.7785	21.4059
20	54.7938	38.4855
30	83.6903	51.8911
60	169.0621	82.7344
90	253.9876	105.9034
120	334.3365	122.0108


==> results_people_counting_TCOE_S4_retinaface_gpu.txt <==
RANGE	TCOEmean	TCOEstd
10	295.8434	278.8977
20	595.2241	553.4415
30	894.0970	824.7485
60	1780.7757	1618.5958
90	2635.1412	2369.5819
120	3449.9184	3094.3094


==> results_people_counting_TCOE_S4_trmot_gpu.txt <==
RANGE	TCOEmean	TCOEstd
10	3.7219	3.6781
20	6.7433	5.7577
30	8.9580	6.8048
60	14.0585	8.3790
90	19.2175	9.8368
120	24.5126	11.6248


==> results_per_sequence_S1_video0.txt <==
Frame	actInst	actCum	estInst0	estCum0	estInst1	estCum1	estInst2	estCum2	estInst3	estCum3	estInst4	estCum4	estInst5	estCum5
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
30	0	0	0	0	0	0	0	0	0	0	0	0	0	0
60	0	0	0	0	0	9	0	0	0	0	0	0	0	0
90	0	0	0	0	0	9	0	0	0	0	0	0	0	0
120	0	0	1	19	0	9	0	0	0	0	0	0	0	0
150	0	0	1	46	0	9	2	2	2	2	0	0	1	2
180	1	1	3	105	0	11	2	2	3	3	0	0	1	3
210	1	1	2	171	0	13	2	2	3	3	0	0	0	4
240	2	2	1	219	0	21	2	2	3	3	0	0	0	4
270	1	2	2	272	0	27	2	2	2	3	0	0	2	4
300	2	3	3	338	2	59	2	2	2	3	2	1	1	4
330	3	4	2	404	2	119	2	2	3	4	2	2	2	4
360	3	4	4	483	2	172	2	3	2	5	2	2	3	5
390	4	5	3	591	3	240	4	4	4	6	3	3	4	5
420	4	5	3	701	4	326	4	4	4	6	3	3	4	6
450	5	5	3	807	3	417	5	5	5	7	4	4	3	6
480	5	5	6	934	2	488	5	6	6	8	4	4	4	7
510	5	5	4	1062	4	584	6	6	5	8	4	5	3	8
540	5	5	4	1188	4	704	5	6	5	8	4	5	4	8
570	5	5	5	1331	4	814	5	6	5	8	4	5	4	8
600	5	5	5	1481	3	926	5	6	5	8	4	5	4	8
630	4	5	5	1628	3	1031	5	7	5	8	5	6	4	8
660	4	5	5	1775	2	1102	5	7	5	8	5	6	3	8
690	3	5	4	1912	3	1164	5	7	5	8	4	6	5	8
720	3	5	4	2047	3	1270	4	7	3	9	3	6	0	13
750	2	5	3	2133	3	1360	4	8	4	10	2	6	1	17
780	2	5	3	2218	3	1440	4	8	4	10	2	6	1	17
810	1	5	3	2311	1	1509	3	9	3	10	2	6	0	17
840	1	5	2	2380	1	1542	3	9	3	10	1	6	1	18
870	1	5	4	2458	1	1572	3	9	3	10	1	6	0	18
900	1	5	3	2557	1	1602	3	9	3	10	1	6	1	18
930	1	5	3	2648	1	1632	3	9	3	10	1	6	1	18
960	1	5	2	2719	1	1662	3	9	3	10	1	6	0	18
990	2	5	3	2816	1	1692	3	10	3	11	1	6	1	19
1020	1	5	1	2877	1	1722	1	10	2	11	1	6	1	19
1050	1	5	1	2911	1	1752	1	10	1	11	1	6	1	20
1080	1	5	1	2941	1	1782	1	10	1	11	1	6	1	20
1110	1	5	1	2971	1	1812	1	10	1	11	1	6	1	20
1140	1	5	1	3005	1	1818	2	11	2	12	1	6	1	20
1170	1	5	1	3035	0	1831	2	11	2	12	1	6	1	20
1200	1	5	1	3068	1	1847	2	13	2	13	1	6	1	20
1230	1	5	2	3115	0	1856	2	13	3	13	1	6	1	20
1260	1	5	1	3155	1	1876	1	13	2	13	1	6	1	20
1290	1	5	1	3185	1	1903	1	13	2	13	1	6	1	20
1320	1	5	1	3217	1	1908	1	13	1	14	1	6	0	20
1350	1	5	1	3248	1	1938	1	13	1	14	1	6	1	20
1380	1	5	1	3279	1	1960	1	13	1	14	1	6	1	20
1410	1	5	1	3309	1	1990	1	13	1	14	1	6	1	20
1440	1	5	1	3339	1	2020	2	14	2	15	1	6	1	20
1470	1	5	3	3375	1	2050	3	15	3	16	1	6	1	20
1500	1	5	3	3460	1	2078	2	15	3	16	1	6	0	21
1530	1	5	2	3537	1	2108	2	15	3	16	1	6	0	21
1560	1	5	3	3604	0	2126	1	15	1	16	1	6	0	21
1590	1	5	1	3646	1	2139	1	15	2	16	1	6	1	21
1620	1	5	1	3676	1	2169	1	15	1	16	1	6	1	21
1650	1	5	1	3707	1	2199	2	16	3	17	1	6	1	21
1680	1	5	1	3731	1	2235	2	16	1	17	1	6	0	22
1710	1	6	1	3761	1	2264	1	16	1	17	1	7	0	23
1740	0	6	1	3793	1	2294	1	16	1	17	1	7	1	23
1770	0	6	0	3805	0	2299	2	16	2	18	1	7	0	23
1800	0	6	0	3806	0	2299	1	16	2	18	0	7	0	23
1830	0	6	0	3806	0	2299	2	16	2	18	0	7	0	23
1860	0	6	0	3806	0	2299	1	16	1	18	0	7	0	23
1890	0	6	0	3814	0	2299	1	16	1	18	0	7	0	23
1920	0	6	1	3827	0	2299	1	16	1	18	0	7	0	23
1950	0	6	0	3831	0	2300	1	16	1	18	0	7	0	23
1980	0	6	0	3842	0	2305	1	16	1	18	0	7	0	23
2010	0	6	0	3855	1	2322	1	16	1	18	0	7	0	23
2040	0	6	0	3855	0	2335	0	16	0	18	0	7	0	23
2070	0	6	0	3855	0	2347	0	16	0	18	0	7	0	23
2100	0	6	0	3855	0	2372	0	16	0	18	0	7	0	23
2130	0	6	0	3855	0	2372	0	16	0	18	0	7	0	23
2160	0	6	0	3855	0	2372	0	16	0	18	0	7	0	23
2190	0	6	0	3855	0	2372	0	16	0	18	0	7	0	23
2220	0	6	0	3855	0	2372	0	16	0	18	0	7	0	23
2250	0	6	0	3855	0	2372	0	16	0	18	0	7	0	23
2280	0	6	0	3855	0	2372	0	16	0	18	0	7	0	23
2310	0	6	0	3855	0	2372	0	16	0	18	0	7	0	23
2340	1	7	1	3866	0	2372	1	17	1	19	0	7	0	23
2370	1	7	1	3891	0	2372	1	17	2	20	0	7	0	24
2400	1	7	1	3921	0	2372	1	17	2	20	0	7	1	24
2430	1	7	2	3962	0	2372	1	17	2	20	0	7	0	24
2460	1	8	2	3996	0	2372	1	17	1	20	0	7	0	24
2490	2	9	1	4032	0	2377	2	18	2	21	0	7	0	24
2520	3	10	3	4086	1	2403	3	19	3	22	0	7	1	25
2550	3	10	3	4172	1	2444	3	19	3	22	0	7	3	26
2580	3	10	3	4275	2	2494	3	19	3	22	0	7	3	26
2610	3	10	4	4385	3	2549	3	19	3	22	0	7	3	26
2640	3	10	4	4492	0	2595	3	19	3	22	0	7	1	26
2670	3	10	4	4605	1	2623	3	19	3	22	0	7	1	26
2700	4	10	3	4711	1	2677	4	20	4	23	1	8	3	27
2730	4	10	3	4813	2	2736	4	20	4	23	1	8	3	28
2760	4	10	2	4900	1	2780	4	20	4	23	1	8	3	28
2790	3	10	3	4962	3	2846	4	20	4	23	2	9	3	28
2820	3	10	2	5024	3	2916	4	20	4	23	2	9	3	28
2850	3	10	3	5092	3	2998	4	20	4	23	2	9	3	29
2880	3	10	4	5193	3	3088	4	20	4	24	2	9	3	29
2910	3	10	4	5294	3	3178	3	20	4	25	3	10	3	29
2940	3	10	3	5382	3	3259	3	20	4	26	3	10	2	29
2970	3	10	3	5489	3	3349	4	20	4	27	3	10	3	30
3000	3	10	3	5595	3	3435	4	20	4	27	3	10	3	30
3030	3	10	1	5680	1	3480	3	20	3	27	3	10	0	39
3060	1	10	1	5710	1	3510	1	20	1	27	1	10	1	40
3090	1	10	2	5740	1	3540	1	20	1	27	1	10	1	40
3120	1	10	1	5772	1	3570	1	20	1	27	1	10	1	40
3150	1	10	1	5802	1	3600	1	20	1	27	1	10	1	40
3180	1	10	0	5832	0	3629	1	20	1	27	1	10	0	40
3210	0	10	1	5860	0	3638	0	20	0	27	1	10	0	40
3240	0	10	0	5864	1	3642	0	20	0	27	0	10	0	40
3270	0	10	0	5864	0	3643	0	20	0	27	0	10	0	40
3300	0	10	0	5864	0	3646	0	20	0	27	0	10	0	40
3330	0	10	1	5874	0	3647	0	20	0	27	0	10	0	40
3360	0	10	0	5878	1	3649	0	20	0	27	0	10	0	40
3390	0	10	0	5878	0	3653	0	20	0	27	0	10	0	40
3420	0	10	0	5878	0	3654	0	20	0	27	0	10	0	40
3450	1	11	0	5878	1	3666	1	21	1	28	0	10	0	40
3480	2	12	0	5885	2	3699	1	21	1	28	0	10	1	41
3510	2	12	0	5893	2	3746	1	21	1	28	0	10	0	41
3540	2	12	1	5912	1	3798	1	21	1	28	0	10	1	42
3570	2	12	1	5943	1	3841	1	21	1	28	1	11	0	42
3600	2	12	1	5969	1	3871	1	21	1	28	1	11	0	43
3630	2	12	1	6000	1	3901	1	21	1	28	1	11	0	43
3660	2	12	1	6031	1	3932	1	21	2	29	1	11	0	43
3690	2	12	1	6061	1	3964	1	21	1	29	1	11	0	43
3720	2	12	1	6091	1	3994	1	21	1	29	1	11	0	43
3750	2	12	1	6121	1	4026	1	21	1	29	1	11	0	43
3780	1	12	1	6153	1	4056	1	21	1	29	1	11	1	43
3810	1	12	1	6184	1	4086	1	21	1	29	1	11	1	43
3840	0	12	0	6200	0	4103	0	21	0	29	1	11	0	43
3870	0	12	1	6205	0	4105	1	21	1	29	0	11	0	43
3900	0	12	0	6229	0	4105	1	22	1	30	0	11	0	44
3930	0	12	0	6229	0	4105	1	22	1	30	0	11	0	44
3960	0	12	0	6229	0	4105	1	22	1	30	0	11	0	44
3990	0	12	1	6234	0	4105	1	22	1	30	0	11	0	44
4020	0	12	0	6251	0	4105	1	22	1	30	0	11	0	44
4050	1	12	1	6268	0	4105	1	22	2	30	0	11	0	44
4080	1	12	1	6284	0	4105	1	23	2	31	0	11	0	44
4110	1	12	0	6295	0	4105	3	24	3	31	0	11	0	44
4140	1	12	0	6295	0	4105	3	25	3	32	0	11	0	44
4170	1	12	1	6320	0	4105	3	25	3	32	0	11	0	44
4200	1	12	1	6342	0	4115	2	25	3	32	0	11	1	45
4230	0	12	1	6367	0	4115	2	25	2	32	0	11	0	45
4260	1	12	2	6420	1	4125	3	26	3	34	0	11	0	45
4290	1	12	2	6462	0	4147	3	26	3	34	0	11	0	46
4320	1	12	1	6498	2	4183	2	26	2	34	1	12	1	46
4350	1	12	2	6545	1	4226	2	26	2	34	1	12	1	46
4380	1	12	2	6598	2	4279	2	26	2	34	1	12	0	46
4410	2	13	4	6684	1	4322	3	27	3	35	1	12	0	46
4440	2	13	4	6798	1	4351	4	28	4	36	1	12	0	46
4470	2	13	2	6888	1	4384	4	29	4	36	1	12	1	47
4500	2	13	4	6975	3	4425	3	29	4	36	1	12	1	47
4530	2	14	2	7056	3	4508	2	29	3	36	1	12	2	47
4560	2	14	2	7116	2	4579	2	29	3	38	1	12	2	47
4590	2	14	3	7183	1	4635	2	29	3	38	1	12	2	47
4620	2	14	2	7247	2	4679	2	29	2	38	2	13	1	47
4650	2	14	2	7307	1	4737	2	29	3	38	2	13	1	47
4680	1	14	2	7359	2	4786	1	29	2	39	2	13	1	49
4710	1	14	1	7392	1	4827	1	29	2	39	1	13	1	49
4740	1	14	1	7422	1	4857	2	29	2	40	1	13	1	49
4770	1	14	1	7452	1	4888	1	29	1	40	1	13	1	49
4800	1	14	1	7483	1	4919	1	29	1	40	1	13	1	49
4830	1	14	1	7513	1	4949	2	31	1	40	1	13	1	49
4860	1	14	2	7557	1	4979	2	31	2	42	1	13	1	51
4890	1	14	2	7623	1	5009	1	31	2	42	1	13	1	51
4920	1	14	0	7663	0	5033	1	31	1	43	1	13	0	52
4950	1	15	1	7682	1	5052	1	32	1	44	0	13	1	53
4980	1	15	1	7712	1	5082	1	32	1	44	1	14	1	53
5010	1	15	1	7742	1	5112	1	32	1	44	1	14	1	53
5040	1	15	1	7772	1	5142	1	32	1	44	1	14	1	53
5070	1	15	1	7802	1	5172	2	33	2	45	1	14	1	53
5100	1	15	1	7832	2	5202	2	33	2	45	1	14	1	53
5130	1	15	1	7862	1	5235	1	33	2	45	1	14	1	53
5160	1	15	1	7892	1	5265	1	33	2	45	1	14	1	53
5190	1	15	1	7932	1	5296	2	34	3	46	1	14	1	53
5220	1	15	2	7976	1	5329	2	34	3	46	1	14	2	54
5250	2	16	3	8044	1	5369	2	34	3	46	2	15	2	54
5280	1	16	1	8090	1	5403	2	34	3	46	2	15	1	54
5310	1	16	2	8126	1	5433	2	34	3	46	1	15	1	54
5340	1	16	2	8173	1	5463	2	34	2	46	1	15	1	54
5370	1	16	1	8223	1	5493	2	34	2	46	1	15	1	54
5400	1	16	1	8255	1	5523	1	34	1	46	1	15	2	54
5430	1	16	2	8288	1	5554	2	34	2	47	1	15	1	54
5460	1	16	1	8346	0	5585	2	34	2	47	1	15	0	56
5490	0	16	0	8374	0	5586	1	34	1	47	1	15	0	56
5520	0	16	0	8386	1	5594	1	34	1	47	0	15	0	56
5550	0	16	1	8413	0	5595	1	34	1	47	0	15	0	56
5580	0	16	1	8436	0	5595	1	34	1	47	0	15	0	56
5610	0	16	0	8438	0	5595	1	34	1	47	0	15	0	56
5640	0	16	1	8454	0	5595	2	35	2	48	0	15	0	56
5670	0	16	1	8476	0	5595	2	35	2	48	0	15	0	56
5700	0	16	0	8485	0	5600	1	35	2	48	0	15	0	56
5730	0	16	0	8485	0	5600	1	35	1	48	0	15	0	56
5760	0	16	0	8485	0	5600	1	35	1	48	0	15	0	56
5790	0	16	0	8485	0	5600	1	35	1	48	0	15	0	56
5820	0	16	0	8485	0	5606	1	36	2	49	0	15	0	56
5850	0	16	0	8492	0	5606	2	36	2	49	0	15	0	56
5880	0	16	0	8492	0	5607	1	36	2	49	0	15	0	56
5910	0	16	0	8492	0	5610	1	36	2	49	0	15	0	56
5940	0	16	1	8494	0	5614	1	36	1	49	0	15	0	56
5970	1	17	0	8498	0	5615	1	36	1	49	0	15	0	56
6000	2	18	0	8499	0	5615	0	36	1	49	0	15	0	56
6030	2	18	0	8499	0	5615	0	36	0	49	0	15	0	56
6060	2	18	0	8499	0	5615	0	36	1	50	0	15	0	56
6090	2	18	0	8499	0	5615	0	36	1	50	0	15	0	56
6120	1	18	0	8499	0	5619	0	36	0	50	0	15	0	56
6150	1	18	0	8499	1	5637	0	36	0	50	0	15	0	56
6180	0	18	0	8499	0	5653	0	36	1	51	0	15	0	56
6210	0	18	0	8499	1	5673	0	36	0	51	0	15	0	56
6240	0	18	0	8499	1	5698	1	37	1	51	0	15	0	56
6270	0	18	0	8499	0	5710	1	37	1	52	0	15	0	56
6300	0	18	0	8499	0	5719	0	37	1	52	0	15	0	57
6330	1	19	1	8518	1	5736	1	38	1	52	1	16	1	57
6360	1	19	1	8548	2	5785	1	38	1	52	1	16	1	57
6390	1	19	1	8580	1	5828	1	38	1	52	1	16	1	57
6420	1	19	1	8610	1	5858	1	38	1	52	1	16	1	57
6450	2	20	2	8649	2	5896	2	39	2	53	1	16	2	57
6480	2	20	2	8712	2	5957	2	39	2	53	2	17	2	58
6510	2	20	2	8772	2	6015	2	39	2	53	2	17	2	58
6540	2	20	3	8842	1	6073	2	39	3	55	2	17	1	58
6570	1	20	1	8895	1	6103	2	40	2	55	2	17	1	60
6600	1	20	1	8925	1	6133	1	40	1	55	1	17	1	60
6630	1	20	1	8955	1	6163	1	40	1	55	1	17	1	60
6660	1	20	1	8985	1	6193	1	40	1	55	1	17	1	60
6690	1	20	1	9015	1	6223	1	40	1	55	1	17	1	60
6720	1	20	1	9045	1	6253	2	41	2	56	1	17	1	60
6750	1	20	1	9075	1	6283	2	41	2	56	1	17	1	60
6780	1	20	1	9105	1	6313	2	42	2	56	1	17	1	60
6810	2	21	3	9163	2	6360	3	44	4	58	1	17	3	62
6840	2	21	4	9258	2	6420	3	44	3	58	1	17	3	62
6870	2	21	3	9368	2	6480	2	44	3	58	1	17	3	62
6900	2	21	3	9462	1	6521	2	44	2	58	1	17	1	62
6930	3	22	4	9560	2	6570	3	44	3	59	2	18	2	63
6960	3	22	5	9675	2	6630	3	44	3	59	2	18	1	63
6990	3	22	2	9792	2	6687	3	44	3	59	2	18	2	63
7020	3	22	3	9870	2	6734	3	44	3	60	2	18	2	63
7050	3	22	4	9981	3	6796	3	44	3	60	2	18	2	63
7080	2	22	2	10049	2	6846	2	44	2	60	2	18	1	63
7110	3	22	4	10129	2	6883	3	44	3	61	1	18	2	63
7140	3	22	3	10226	1	6929	2	44	2	61	1	18	1	70
7170	2	22	3	10316	1	6959	2	44	2	61	1	18	2	72
7200	2	22	2	10387	1	6989	2	44	2	61	1	18	2	72
7230	2	22	2	10448	1	7019	2	44	2	61	1	18	2	72
7260	2	22	2	10508	1	7049	2	44	2	61	1	18	2	72
7290	2	22	2	10570	1	7079	2	44	2	61	1	18	2	72
7320	2	22	3	10649	1	7109	2	44	2	61	1	18	2	72
7350	2	22	2	10731	1	7139	2	44	2	61	1	18	1	72
7380	2	22	3	10801	1	7169	2	44	2	61	1	18	1	72
7410	2	22	2	10867	1	7199	2	44	2	61	1	18	1	72
7440	2	22	2	10934	1	7229	2	44	2	61	1	18	1	72
7470	2	22	2	11001	1	7260	2	44	2	61	1	18	2	72
7500	2	22	2	11061	2	7290	2	44	2	61	1	18	2	72
7530	2	22	2	11124	2	7332	1	44	1	61	1	18	1	72
7560	1	22	0	11147	0	7351	1	44	1	61	1	18	0	72
7590	0	22	1	11147	0	7351	2	44	2	62	0	18	0	72
7620	0	22	1	11177	0	7351	3	45	3	63	0	18	1	73
7650	0	22	2	11220	0	7352	3	45	3	63	0	18	1	73
7680	0	22	2	11285	0	7352	3	45	3	63	0	18	0	73
7710	1	23	2	11348	0	7354	3	45	3	63	0	18	1	73
7740	0	23	3	11412	0	7360	3	45	3	63	0	18	1	74
7770	1	24	1	11457	0	7360	3	45	3	64	0	18	0	74
7800	1	24	2	11518	2	7361	4	46	4	65	0	18	1	75
7830	1	24	2	11584	0	7367	4	46	4	65	0	18	1	75
7860	1	24	2	11659	0	7369	3	46	4	65	0	18	0	75
7890	1	24	4	11737	0	7369	3	46	3	65	0	18	0	75
7920	3	24	6	11814	0	7370	3	46	4	66	0	18	0	75
7950	2	24	2	11908	0	7374	2	46	3	66	0	18	0	75
7980	1	24	1	11950	1	7391	2	46	2	66	0	18	1	75
8010	1	24	1	11996	1	7421	2	46	2	66	0	18	1	75
8040	1	24	1	12006	1	7451	3	47	3	67	0	18	0	75
8070	2	24	1	12042	0	7459	3	47	3	67	0	18	0	75
8100	0	24	1	12078	0	7459	1	47	1	67	0	18	0	76
8130	1	25	1	12101	0	7459	1	47	1	68	0	18	1	76
8160	2	26	1	12132	0	7460	1	47	2	69	0	18	1	76
8190	2	26	0	12138	1	7465	2	48	2	70	0	18	0	77
8220	2	26	0	12138	1	7480	2	48	2	70	0	18	0	77
8250	2	26	0	12138	0	7492	2	48	2	70	0	18	0	77
8280	2	26	0	12138	0	7494	2	48	2	70	0	18	1	79
8310	1	26	0	12143	0	7494	1	48	1	70	0	18	1	79
8340	2	26	1	12158	0	7494	2	48	2	71	0	18	2	79
8370	2	26	1	12192	1	7511	2	48	2	71	0	18	2	80
8400	2	26	1	12229	1	7541	2	48	2	71	0	18	2	81
8430	2	26	1	12259	1	7571	2	48	2	71	0	18	2	81
8460	2	26	1	12289	1	7601	2	48	2	71	0	18	2	81
8490	2	26	1	12335	1	7631	1	48	1	71	1	19	2	81
8520	2	26	1	12365	1	7661	1	48	2	71	1	19	1	81
8550	2	26	2	12415	1	7691	2	49	2	71	1	19	1	82
8580	2	26	1	12468	1	7721	2	49	2	71	1	19	1	82
8610	2	26	2	12503	1	7751	1	49	2	71	1	19	1	82
8640	2	26	2	12565	2	7791	2	49	2	71	1	19	1	83
8670	2	26	2	12626	2	7849	1	49	2	71	1	19	2	84
8700	2	26	1	12674	2	7909	1	49	2	71	1	19	1	84
8730	1	26	1	12704	1	7953	1	49	1	71	1	19	1	84
8760	2	26	1	12735	1	7983	1	49	1	71	1	19	1	84
8790	2	26	2	12776	2	8031	1	49	2	72	1	19	2	85
8820	2	26	2	12836	2	8091	2	50	2	72	2	20	2	85
8850	2	26	2	12901	3	8156	3	51	2	72	2	20	1	85
8880	2	26	2	12976	2	8217	3	51	3	73	2	20	2	86
8910	2	26	1	13035	1	8269	3	51	2	74	2	20	0	88
8940	1	26	1	13069	1	8310	2	51	2	74	1	20	2	90
8970	1	26	2	13106	1	8340	2	51	2	74	1	20	1	90
9000	1	26	1	13146	1	8370	2	51	2	75	1	20	1	90
9030	1	26	2	13196	1	8400	2	51	2	75	1	20	1	90
9060	1	26	1	13257	1	8430	2	51	2	75	1	20	0	91
9090	1	27	1	13314	0	8432	2	52	2	76	1	20	0	91
9120	2	28	3	13386	0	8432	3	52	3	77	0	20	0	91
9150	2	28	2	13458	1	8438	3	52	3	77	0	20	1	93
9180	2	28	3	13538	0	8444	3	52	3	77	0	20	0	93
9210	2	28	2	13634	2	8451	2	52	2	77	0	20	2	94
9240	3	29	3	13723	1	8483	2	52	2	77	0	20	2	96
9270	3	29	3	13820	1	8518	3	52	3	77	0	20	2	97
9300	2	29	2	13882	1	8565	2	52	2	77	1	21	2	97
9330	2	29	1	13947	2	8589	2	52	2	77	1	21	2	97
9360	2	29	5	14031	2	8646	2	52	2	77	2	22	1	97
9390	2	29	3	14122	1	8692	2	52	2	77	2	22	1	97
9420	2	29	2	14190	2	8733	2	52	2	77	2	22	2	97
9450	2	29	3	14273	2	8786	2	52	2	77	2	22	2	97
9480	2	29	2	14339	1	8831	2	52	2	77	2	22	2	97
9510	2	29	2	14404	1	8875	2	52	2	77	2	22	1	97
9540	2	29	3	14472	1	8913	2	52	2	77	2	22	2	97
9570	2	29	2	14535	1	8950	2	52	2	77	2	22	1	97
9600	2	29	2	14595	2	9000	2	52	2	77	2	22	2	97


==> results_per_sequence_S1_video1.txt <==
Frame	actInst	actCum	estInst0	estCum0	estInst1	estCum1	estInst2	estCum2	estInst3	estCum3	estInst4	estCum4	estInst5	estCum5
0	2	0	6	0	0	0	0	0	0	0	0	0	0	0
30	2	3	3	137	0	0	3	5	4	5	0	0	0	0
60	3	4	3	291	0	0	3	6	4	7	0	0	0	0
90	2	4	4	461	0	2	1	6	4	7	0	0	1	2
120	3	6	5	635	1	2	2	6	5	8	0	0	0	3
150	4	7	3	798	0	7	2	6	4	8	0	0	1	4
180	4	7	3	944	0	7	3	7	6	10	0	0	2	4
210	4	7	7	1133	1	8	4	8	6	10	0	0	1	6
240	3	7	5	1281	2	53	4	8	5	10	2	2	3	7
270	3	7	5	1420	0	75	6	10	6	11	2	2	2	7
300	3	7	6	1577	1	99	6	10	6	11	2	2	2	7
330	3	7	7	1752	1	128	6	10	6	11	2	2	3	7
360	3	7	8	1938	1	159	5	10	6	11	2	2	1	7
390	3	7	8	2160	2	189	5	10	6	11	2	2	3	7
420	3	7	8	2363	2	251	4	10	5	11	2	2	2	7
450	3	7	12	2574	2	320	5	11	6	12	3	3	3	7
480	3	7	9	2843	2	396	5	11	5	12	3	3	3	8
510	4	7	6	3084	2	456	5	11	6	12	3	3	3	8
540	3	7	4	3241	2	516	4	11	5	12	3	3	3	8
570	3	7	3	3395	2	576	4	11	5	12	3	3	2	8
600	3	7	4	3493	1	630	2	11	3	12	3	3	1	8
630	3	7	3	3631	1	683	3	11	3	13	3	3	1	9
660	2	7	1	3691	1	720	1	11	1	14	3	3	0	16
690	1	7	1	3721	1	750	1	11	1	14	1	3	1	17
720	1	7	1	3752	1	780	1	11	1	14	1	3	1	17
750	1	7	1	3783	1	810	1	11	1	14	1	3	1	17
780	1	7	1	3815	1	840	1	11	1	14	1	3	1	17
810	1	7	1	3851	1	870	1	11	1	14	1	3	1	17
840	1	7	1	3882	1	900	1	11	1	14	1	3	1	17
870	1	7	0	3904	0	917	0	11	0	14	1	3	0	18
900	0	7	0	3905	0	917	0	11	0	14	0	3	0	18
930	0	7	0	3905	0	917	0	11	0	14	0	3	0	18
960	0	7	0	3905	0	917	0	11	0	14	0	3	0	18
990	0	7	0	3905	0	917	0	11	0	14	0	3	0	18
1020	0	7	0	3905	0	917	0	11	0	14	0	3	0	18
1050	0	7	0	3905	0	917	0	11	0	14	0	3	0	18
1080	0	7	1	3907	0	917	0	11	0	14	0	3	0	18
1110	0	7	1	3937	0	917	0	11	0	14	0	3	0	18
1140	0	7	0	3949	0	917	0	11	0	14	0	3	0	18
1170	0	7	0	3949	0	917	0	11	0	14	0	3	0	18
1200	0	7	1	3949	0	917	0	11	0	14	0	3	0	18
1230	0	7	0	3954	0	917	0	11	0	14	0	3	0	18
1260	0	7	0	3954	0	917	0	11	0	14	0	3	0	18
1290	0	7	0	3954	0	917	0	11	0	14	0	3	0	18
1320	0	7	0	3954	0	917	0	11	0	14	0	3	0	18
1350	0	7	0	3955	0	917	0	11	0	14	0	3	0	18
1380	0	7	0	3955	0	917	0	11	0	14	0	3	0	18
1410	0	7	1	3959	0	917	0	11	0	14	0	3	0	18
1440	0	7	0	3965	0	917	0	11	0	14	0	3	0	18
1470	0	7	0	3968	0	917	0	11	0	14	0	3	0	18
1500	1	8	2	3991	0	917	1	11	1	15	0	3	0	18
1530	0	8	1	4007	0	917	1	11	1	15	0	3	0	18
1560	0	8	0	4022	0	917	1	11	1	15	0	3	0	18
1590	0	8	0	4026	0	917	1	11	1	15	0	3	0	18
1620	0	8	0	4026	0	917	1	11	1	15	0	3	0	18
1650	0	8	0	4026	0	917	1	11	1	15	0	3	0	18
1680	0	8	0	4028	0	917	1	11	1	15	0	3	0	18
1710	0	8	0	4029	0	917	1	11	1	15	0	3	0	18
1740	0	8	1	4036	0	917	1	11	1	15	0	3	0	18
1770	0	8	1	4065	0	917	1	11	1	15	0	3	0	18
1800	1	8	1	4099	0	917	1	11	1	15	0	3	0	19
1830	0	8	0	4102	0	917	0	11	0	15	0	3	0	19
1860	1	9	0	4102	0	917	0	11	0	15	0	3	0	19
1890	1	9	0	4105	0	917	0	11	0	15	0	3	0	19
1920	2	10	0	4109	0	917	0	11	0	15	0	3	0	19
1950	2	10	1	4125	0	917	1	12	1	16	0	3	1	20
1980	2	11	1	4157	1	938	1	12	3	18	1	4	1	20
2010	2	11	1	4191	0	950	1	12	3	18	1	4	0	20
2040	2	11	2	4261	0	952	1	14	3	18	0	4	0	20
2070	3	12	3	4321	0	956	1	14	3	18	0	4	0	20
2100	4	13	2	4387	1	957	2	16	3	19	0	4	1	21
2130	3	13	3	4465	0	983	1	16	2	19	1	5	1	21
2160	4	14	1	4518	1	1007	2	16	3	20	1	5	1	21
2190	3	14	2	4572	1	1037	3	16	3	20	1	5	1	21
2220	3	14	6	4682	1	1067	4	17	4	21	1	5	1	21
2250	3	14	6	4792	1	1097	4	17	4	21	1	5	1	22
2280	4	14	4	4914	1	1127	3	17	3	21	1	5	1	23
2310	3	14	5	5075	1	1157	3	18	3	21	1	5	1	24
2340	3	14	3	5197	1	1186	1	18	3	21	1	5	2	25
2370	3	14	3	5302	1	1216	3	18	3	23	1	5	2	27
2400	2	14	2	5386	0	1222	2	18	2	23	1	5	0	31
2430	2	14	5	5496	0	1222	3	18	3	24	0	5	0	31
2460	2	14	1	5596	0	1237	2	18	2	24	0	5	0	32
2490	2	14	1	5658	0	1239	1	18	2	24	0	5	0	32
2520	2	14	3	5727	0	1250	2	18	3	24	0	5	0	35
2550	2	14	3	5811	1	1265	3	19	3	24	0	5	2	35
2580	2	14	3	5916	0	1275	3	19	3	24	0	5	1	35
2610	2	14	3	6031	2	1316	3	19	3	24	2	7	2	35
2640	2	14	3	6132	2	1375	3	19	3	24	2	7	2	35
2670	3	14	4	6208	2	1428	3	19	3	24	2	7	2	35
2700	3	14	4	6328	3	1510	4	20	4	25	2	7	3	36
2730	3	14	4	6454	3	1600	4	20	4	25	3	8	4	36
2760	4	14	4	6594	3	1691	4	20	4	25	3	8	3	36
2790	4	15	4	6732	2	1772	4	20	4	25	3	8	3	36
2820	4	15	6	6876	3	1852	4	20	4	25	3	8	2	36
2850	3	15	5	6996	3	1939	3	20	3	25	3	8	2	36
2880	4	16	4	7144	3	2031	3	20	3	25	3	8	3	36
2910	4	16	4	7280	2	2102	3	21	3	26	3	8	2	37
2940	4	16	3	7411	1	2150	3	21	2	27	3	8	0	39
2970	3	16	2	7494	1	2187	2	21	2	27	3	8	0	45
3000	2	16	2	7554	1	2206	2	21	2	27	1	8	2	47
3030	1	16	2	7615	1	2235	2	21	2	27	1	8	0	47
3060	2	16	2	7677	1	2265	2	21	2	27	1	8	1	47
3090	2	16	3	7754	1	2305	2	21	2	27	2	9	1	47
3120	2	16	2	7815	1	2349	1	21	2	27	2	9	1	47
3150	2	16	2	7876	1	2381	2	21	2	27	2	9	1	47
3180	1	16	2	7944	1	2413	2	21	2	27	2	9	0	47
3210	1	16	1	8008	1	2443	2	21	2	27	2	9	0	47
3240	0	16	1	8046	0	2450	1	21	1	27	2	9	0	48
3270	0	16	1	8070	0	2450	1	21	1	27	1	9	0	48
3300	0	16	1	8100	0	2450	1	21	1	27	0	9	0	49
3330	0	16	1	8131	0	2450	1	21	1	27	0	9	0	49
3360	1	16	1	8161	0	2450	1	21	1	27	0	9	0	49
3390	0	16	0	8164	0	2450	0	21	0	27	0	9	0	49
3420	0	16	0	8164	0	2450	0	21	0	27	0	9	0	49
3450	0	16	0	8164	0	2450	0	21	0	27	0	9	0	49
3480	0	16	0	8165	0	2450	0	21	0	27	0	9	0	49
3510	0	16	0	8165	0	2450	0	21	0	27	0	9	0	49
3540	0	16	0	8165	0	2450	0	21	0	27	0	9	0	49
3570	0	16	0	8165	0	2450	0	21	0	27	0	9	0	49
3600	0	16	0	8165	0	2450	0	21	0	27	0	9	0	49
3630	0	16	0	8168	0	2450	0	21	0	27	0	9	0	49
3660	0	16	0	8168	0	2450	0	21	0	27	0	9	0	49
3690	0	16	0	8168	0	2450	0	21	0	27	0	9	0	49
3720	0	16	0	8168	0	2450	0	21	0	27	0	9	0	49
3750	0	16	0	8168	0	2450	0	21	0	27	0	9	0	49
3780	0	16	1	8169	0	2450	0	21	0	27	0	9	0	49
3810	1	17	1	8194	1	2453	1	22	1	28	1	10	0	49
3840	0	17	0	8205	0	2454	1	22	1	28	1	10	0	49
3870	0	17	0	8211	0	2454	1	22	1	28	0	10	0	49
3900	0	17	1	8243	0	2454	1	22	1	28	0	10	0	49
3930	0	17	2	8266	0	2454	1	22	1	28	0	10	0	49
3960	0	17	1	8292	0	2454	1	22	1	28	0	10	0	49
3990	0	17	2	8313	0	2454	1	22	1	28	0	10	0	49
4020	1	18	2	8360	0	2454	2	23	2	29	0	10	0	49
4050	1	18	3	8430	0	2454	3	24	3	30	0	10	0	49
4080	1	18	3	8526	0	2454	3	24	3	30	0	10	0	49
4110	1	18	3	8631	0	2454	3	24	3	30	0	10	0	50
4140	1	18	3	8736	0	2454	3	24	3	30	0	10	0	51
4170	1	18	2	8816	0	2454	1	24	2	30	0	10	1	51
4200	1	18	4	8898	0	2454	2	24	2	31	0	10	0	51
4230	1	18	4	9017	0	2454	3	24	3	31	0	10	0	51
4260	2	18	3	9132	0	2454	3	24	3	31	0	10	0	51
4290	1	18	3	9209	0	2454	2	24	2	31	0	10	1	52
4320	1	18	2	9307	0	2454	2	24	2	31	0	10	0	52
4350	1	18	3	9388	0	2454	2	24	2	31	0	10	1	52
4380	1	18	2	9460	0	2454	2	24	2	31	0	10	0	52
4410	1	18	1	9548	0	2454	1	24	2	31	0	10	0	52
4440	1	18	2	9603	0	2454	2	24	2	31	0	10	0	52
4470	1	18	3	9673	0	2455	2	24	2	31	0	10	1	53
4500	1	18	3	9745	0	2459	2	24	2	31	0	10	1	53
4530	1	18	3	9821	0	2464	2	24	2	31	0	10	0	53
4560	1	18	2	9900	0	2464	2	24	2	31	0	10	0	53
4590	1	18	2	9978	0	2464	2	24	2	31	0	10	0	53
4620	1	18	1	10019	0	2464	1	24	1	31	0	10	0	53
4650	1	18	4	10068	1	2469	2	25	2	32	1	11	1	53
4680	1	18	3	10154	1	2497	2	25	2	32	1	11	1	53
4710	1	18	2	10223	1	2527	2	25	2	32	1	11	1	53
4740	1	18	3	10286	0	2550	2	25	2	32	1	11	1	53
4770	1	18	2	10378	0	2553	2	25	2	32	1	11	0	53
4800	1	18	2	10452	0	2556	2	25	2	32	1	11	1	53
4830	1	18	3	10518	1	2582	2	25	2	32	1	11	1	53
4860	2	19	2	10572	0	2595	2	25	2	32	1	11	1	53
4890	3	20	2	10644	0	2595	2	25	2	32	1	11	0	53
4920	4	21	5	10794	2	2626	4	27	3	33	2	11	2	54
4950	4	21	5	10945	2	2680	4	27	4	34	2	12	2	63
4980	4	21	9	11123	1	2724	4	27	4	34	2	12	3	63
5010	4	21	8	11364	2	2766	4	27	4	34	2	12	3	63
5040	4	21	7	11554	1	2807	4	27	4	34	2	12	3	63
5070	2	21	3	11697	1	2848	3	27	3	34	2	12	2	63
5100	3	21	4	11780	2	2898	2	27	3	35	2	12	1	63
5130	3	21	4	11884	0	2946	2	27	3	37	2	12	0	64
5160	3	21	3	11979	1	2979	3	27	4	37	2	12	1	64
5190	3	21	4	12095	1	3024	3	27	4	37	2	12	2	64
5220	3	21	6	12218	1	3055	4	28	4	37	2	12	1	66
5250	2	21	4	12331	1	3085	3	28	3	37	2	12	1	68
5280	2	21	3	12426	1	3115	3	28	3	37	1	12	1	68
5310	2	21	5	12537	1	3145	3	28	3	37	1	12	1	69
5340	1	21	3	12629	0	3150	2	28	2	37	1	12	0	69
5370	1	21	4	12701	0	3150	2	28	2	37	0	12	0	69
5400	1	21	1	12745	0	3150	2	28	2	37	0	12	1	70
5430	1	21	1	12829	0	3150	2	28	2	37	0	12	1	70
5460	1	21	2	12884	0	3150	2	28	2	37	0	12	1	70
5490	1	21	2	12936	0	3150	2	28	2	37	0	12	0	70
5520	2	21	2	12996	0	3150	2	28	2	37	0	12	0	70
5550	1	21	1	13027	0	3150	1	28	1	37	0	12	0	70
5580	2	22	3	13078	0	3156	2	28	2	38	0	12	0	70
5610	2	22	3	13168	1	3176	2	28	2	38	1	13	1	71
5640	2	22	3	13258	1	3206	3	29	2	38	1	13	1	71
5670	2	22	4	13348	1	3236	3	29	3	39	1	13	1	72
5700	2	22	3	13454	1	3266	3	29	3	39	1	13	1	72
5730	3	23	4	13575	2	3312	3	29	3	39	2	14	1	73
5760	3	23	3	13673	2	3372	3	29	3	39	2	14	2	74
5790	3	23	4	13766	2	3431	3	29	3	39	2	14	2	74
5820	3	23	3	13877	2	3489	3	29	3	39	2	14	2	74
5850	3	23	3	13991	2	3549	3	29	3	39	2	14	2	74
5880	3	23	4	14081	2	3609	3	29	3	39	2	14	0	74
5910	3	23	4	14194	2	3669	2	29	3	39	2	14	1	74
5940	3	23	5	14292	2	3729	3	29	3	39	2	14	1	74
5970	3	23	3	14417	2	3790	2	29	2	39	2	14	0	75
6000	2	23	2	14505	2	3849	2	29	2	40	3	15	1	79
6030	2	23	2	14565	1	3880	2	29	2	40	1	15	0	79
6060	2	23	2	14643	0	3907	2	29	2	41	1	15	0	81
6090	2	23	2	14722	1	3927	3	29	3	42	1	15	0	82
6120	2	23	2	14787	1	3957	3	29	3	42	1	15	1	83
6150	2	23	2	14849	1	3987	3	29	3	42	1	15	1	84
6180	3	24	3	14914	1	4017	3	29	3	42	1	15	2	84
6210	3	24	4	15007	1	4047	4	30	4	43	1	15	2	85
6240	3	24	3	15119	2	4092	4	30	4	43	1	15	2	85
6270	3	24	5	15262	1	4142	4	30	4	43	1	15	2	85
6300	3	24	4	15401	1	4185	4	30	4	43	1	15	1	85
6330	3	24	4	15533	1	4221	4	30	4	43	1	15	2	86
6360	4	25	4	15659	2	4269	4	30	4	43	1	15	2	87
6390	4	25	5	15779	1	4309	3	30	3	43	1	15	3	87
6420	3	25	3	15892	2	4356	3	30	3	43	1	15	3	87
6450	4	26	4	16002	4	4419	4	30	4	44	4	18	3	87
6480	5	26	5	16146	3	4498	5	31	5	45	4	18	4	89
6510	5	26	6	16344	3	4557	5	31	5	45	4	18	4	89
6540	5	26	5	16501	2	4654	5	31	5	45	4	18	5	89
6570	5	26	7	16673	4	4748	5	31	5	45	4	18	3	89
6600	5	26	5	16858	2	4853	4	31	4	45	4	18	5	89
6630	4	26	5	17025	4	4952	4	31	4	45	4	18	3	89
6660	4	26	5	17215	3	5051	4	31	4	45	4	18	3	89
6690	4	26	4	17358	4	5152	4	31	4	46	4	18	3	89
6720	4	26	5	17519	3	5255	4	31	5	46	4	18	4	89
6750	4	26	5	17659	4	5371	4	31	4	46	4	18	3	89
6780	4	26	3	17794	3	5456	3	31	3	46	4	18	1	92
6810	3	26	3	17910	2	5542	2	31	2	48	3	18	0	96
6840	2	26	2	17978	2	5602	2	31	2	48	3	18	2	100
6870	2	26	2	18039	2	5660	2	31	2	48	2	18	1	100
6900	2	26	2	18103	2	5721	2	31	2	48	2	18	1	100
6930	3	27	2	18164	2	5782	2	31	2	48	2	18	2	100
6960	3	27	3	18226	1	5822	2	31	2	50	2	18	0	100
6990	1	27	2	18287	1	5852	2	31	2	50	1	18	1	101
7020	1	27	3	18350	1	5882	2	31	2	50	1	18	0	101
7050	1	27	1	18414	1	5912	2	31	2	50	1	18	1	101
7080	1	27	1	18473	1	5942	2	31	2	50	1	18	1	101
7110	1	27	1	18528	1	5972	2	31	2	50	1	18	1	101
7140	1	27	2	18588	1	6002	2	31	2	50	1	18	1	101
7170	1	27	2	18627	1	6032	2	31	2	50	1	18	1	101
7200	1	27	3	18680	1	6062	2	31	2	50	1	18	1	101
7230	1	27	1	18742	1	6092	2	31	2	50	1	18	1	101
7260	1	27	4	18814	1	6122	2	31	2	50	1	18	1	101
7290	1	27	2	18886	1	6152	2	31	2	50	1	18	1	101
7320	1	27	2	18953	1	6182	2	31	2	50	1	18	1	101
7350	1	27	2	19019	1	6212	2	31	2	50	1	18	1	101
7380	2	27	1	19054	1	6242	2	31	2	50	1	18	1	101
7410	1	27	1	19084	1	6272	1	31	1	50	1	18	1	101
7440	1	27	1	19115	1	6302	1	31	1	50	1	18	1	101
7470	1	27	2	19147	1	6332	1	31	1	50	1	18	1	101
7500	1	27	1	19178	1	6362	1	31	1	50	1	18	1	101
7530	1	27	1	19208	1	6392	1	31	1	50	1	18	1	101
7560	1	27	1	19238	1	6422	1	31	1	50	1	18	1	101
7590	1	27	1	19268	1	6452	1	31	1	50	1	18	1	101
7620	1	27	1	19298	1	6482	1	31	1	50	1	18	1	101
7650	1	27	1	19329	1	6512	1	31	1	50	1	18	1	101
7680	1	27	1	19359	1	6542	1	31	1	50	1	18	1	101
7710	1	27	1	19389	1	6572	1	31	1	50	1	18	1	101
7740	1	27	1	19419	1	6602	1	31	1	50	1	18	1	101
7770	1	27	1	19449	1	6632	1	31	1	50	1	18	1	101
7800	2	27	2	19492	2	6668	2	32	2	51	1	18	1	101
7830	2	27	2	19552	2	6728	2	32	2	51	2	19	2	102
7860	2	27	2	19628	2	6788	2	33	2	52	2	19	2	102
7890	2	27	2	19687	1	6825	2	33	2	52	2	19	1	102
7920	2	27	1	19723	1	6855	2	33	2	52	1	19	1	102
7950	2	27	1	19753	1	6885	2	33	2	52	1	19	1	102
7980	2	27	2	19787	1	6915	3	34	3	53	1	19	1	102
8010	2	27	2	19854	2	6963	3	34	3	53	2	20	1	103
8040	2	27	2	19921	2	7023	3	34	3	53	2	20	2	103
8070	2	27	2	19998	2	7083	3	34	3	53	2	20	2	103
8100	1	27	3	20069	1	7121	3	34	3	53	2	20	1	103
8130	1	27	2	20136	1	7151	2	34	2	54	2	20	2	103
8160	1	27	3	20208	1	7181	3	35	3	56	2	20	1	103
8190	1	27	1	20270	0	7209	3	35	3	56	2	20	0	107
8220	0	27	1	20301	0	7209	2	35	2	56	2	20	0	108
8250	0	27	2	20353	0	7209	2	35	2	56	1	20	1	109
8280	0	27	2	20415	0	7209	2	35	2	56	0	20	1	109
8310	0	27	1	20467	0	7210	2	35	2	56	0	20	0	109
8340	0	27	3	20512	0	7212	2	35	2	56	0	20	0	109
8370	0	27	1	20542	0	7212	1	35	2	56	0	20	0	109
8400	0	27	2	20577	0	7212	2	36	2	56	0	20	0	109
8430	1	27	2	20624	0	7212	1	36	2	56	0	20	0	109
8460	1	27	0	20647	0	7212	0	36	0	56	0	20	0	109
8490	0	27	0	20647	0	7212	0	36	0	56	0	20	0	109
8520	0	27	0	20647	0	7212	0	36	0	56	0	20	0	109
8550	0	27	0	20647	0	7212	0	36	0	56	0	20	0	109
8580	0	27	0	20647	0	7212	0	36	0	56	0	20	0	109
8610	0	27	0	20647	0	7212	0	36	0	56	0	20	0	109
8640	0	27	0	20647	0	7212	0	36	0	56	0	20	0	109
8670	0	27	1	20653	0	7212	1	37	1	57	0	20	0	109
8700	0	27	1	20686	0	7212	1	37	1	57	0	20	1	111
8730	0	27	1	20717	0	7212	1	37	1	57	0	20	1	111
8760	0	27	2	20747	0	7212	1	37	1	57	0	20	1	111
8790	0	27	1	20778	0	7212	1	37	1	57	0	20	1	111
8820	1	28	2	20814	0	7212	1	37	1	57	0	20	0	111
8850	1	28	2	20850	0	7212	1	37	1	57	0	20	0	111
8880	1	28	1	20889	0	7212	1	37	1	57	0	20	1	111
8910	1	28	1	20919	0	7212	1	37	1	57	0	20	1	111
8940	1	28	1	20953	0	7212	1	37	1	57	0	20	1	111
8970	1	28	1	20983	0	7212	1	37	1	57	0	20	0	111
9000	1	28	1	21013	0	7212	1	37	1	57	0	20	0	111
9030	1	29	1	21046	0	7212	2	38	2	58	0	20	0	111
9060	1	29	2	21097	0	7212	2	38	2	58	0	20	0	111
9090	1	29	2	21157	0	7212	2	38	2	58	0	20	0	111
9120	1	29	1	21214	0	7212	1	38	1	58	0	20	1	111
9150	1	29	1	21245	0	7212	1	38	2	58	0	20	1	111
9180	1	29	1	21276	0	7212	2	38	2	58	0	20	1	111
9210	1	29	2	21308	0	7212	2	38	2	58	0	20	0	111
9240	1	29	2	21342	0	7212	2	38	2	58	0	20	1	111
9270	1	29	2	21389	0	7212	2	38	2	58	0	20	0	111
9300	1	29	2	21443	0	7212	2	38	2	58	0	20	1	111
9330	1	29	2	21503	0	7213	2	38	2	58	0	20	1	111
9360	1	29	2	21563	0	7213	2	38	2	58	0	20	1	111
9390	1	29	1	21618	0	7218	2	38	2	58	0	20	1	111
9420	1	29	1	21670	0	7218	2	38	2	58	0	20	0	111
9450	1	29	2	21717	0	7223	2	38	2	58	0	20	0	111
9480	1	29	3	21785	0	7223	2	38	2	59	0	20	0	112
9510	0	29	6	21847	0	7223	2	39	3	60	0	20	0	112
9540	0	29	3	21931	0	7223	3	39	3	60	0	20	0	112
9570	0	29	2	22031	0	7223	2	39	3	60	0	20	0	112
9600	0	29	5	22150	0	7223	1	39	3	60	0	20	0	112
9630	0	29	6	22268	0	7223	1	39	3	60	0	20	0	112
9660	0	29	2	22377	0	7223	1	39	3	60	0	20	0	112
9690	0	29	3	22439	0	7223	0	39	2	60	0	20	0	112
9720	0	29	4	22521	0	7223	0	39	2	60	0	20	0	112
9750	0	29	3	22599	0	7223	0	39	2	60	0	20	0	112
9780	0	29	3	22682	0	7223	0	39	2	60	0	20	0	112
9810	0	29	0	22752	0	7223	1	39	2	60	0	20	0	112
9840	0	29	0	22752	0	7223	0	39	1	60	0	20	0	112
9870	0	29	0	22752	0	7223	0	39	1	60	0	20	0	112
9900	0	29	0	22752	0	7223	0	39	0	60	0	20	0	112
9930	0	29	0	22752	0	7223	0	39	0	60	0	20	0	112
9960	0	29	0	22752	0	7223	0	39	0	60	0	20	0	112
9990	0	29	0	22752	0	7223	0	39	0	60	0	20	0	112
10020	0	29	0	22752	0	7223	0	39	0	60	0	20	0	112


==> results_per_sequence_S1_video2.txt <==
Frame	actInst	actCum	estInst0	estCum0	estInst1	estCum1	estInst2	estCum2	estInst3	estCum3	estInst4	estCum4	estInst5	estCum5
0	1	0	8	0	0	0	0	0	0	0	0	0	0	0
30	1	1	8	226	0	1	1	2	1	4	0	0	0	0
60	1	1	5	412	0	1	1	2	1	4	0	0	0	0
90	1	1	10	610	0	1	2	3	1	4	0	0	0	0
120	1	1	6	797	0	1	2	3	2	5	0	0	0	0
150	1	1	10	1014	0	2	2	3	2	5	0	0	0	0
180	2	2	6	1228	1	23	1	3	3	6	1	1	1	1
210	2	2	6	1426	1	53	3	3	3	6	1	1	1	1
240	2	2	8	1654	1	83	2	6	2	6	1	1	1	1
270	2	2	9	1943	1	113	2	6	3	7	1	1	1	1
300	1	3	5	2141	0	141	0	6	0	7	1	1	0	1
330	1	3	9	2315	0	146	0	6	1	8	0	1	0	1
360	1	3	7	2606	1	172	1	6	1	10	0	1	0	1
390	2	4	13	2889	1	221	3	8	3	13	0	1	0	2
420	2	4	8	3206	1	246	2	9	3	13	0	1	0	3
450	2	4	5	3474	1	281	5	10	3	13	0	1	0	3
480	2	4	8	3688	1	311	7	12	3	14	0	1	2	4
510	2	4	7	3898	1	342	6	13	3	14	0	1	1	4
540	2	4	9	4191	2	374	2	13	3	14	0	1	2	4
570	2	4	8	4450	2	406	4	13	3	14	0	1	2	5
600	2	4	8	4730	3	444	4	14	3	14	0	1	2	6
630	2	4	10	5006	3	521	3	15	3	14	0	1	2	7
660	2	4	10	5295	3	605	3	15	3	14	1	2	2	7
690	3	5	9	5610	3	691	3	15	4	15	1	2	2	7
720	3	5	11	5897	3	781	3	16	4	16	1	2	1	8
750	3	5	13	6286	1	855	3	16	5	17	1	2	0	8
780	4	6	10	6687	2	905	3	16	4	17	1	2	2	9
810	2	6	6	6935	2	963	2	16	2	17	1	2	1	9
840	3	6	10	7118	3	1039	3	16	2	18	2	3	1	9
870	3	6	8	7368	3	1129	3	16	3	21	2	3	1	9
900	3	6	10	7638	3	1214	2	16	3	21	2	3	2	9
930	3	6	11	8025	3	1292	2	16	2	21	2	3	2	9
960	3	6	17	8353	2	1363	4	17	2	21	2	3	2	9
990	3	6	8	8660	1	1402	3	17	2	22	3	4	2	9
1020	3	6	11	8974	1	1462	2	17	3	23	3	4	2	9
1050	3	6	9	9253	2	1499	2	17	3	23	3	4	3	10
1080	3	6	13	9563	2	1556	3	18	3	23	3	4	2	10
1110	3	6	10	9895	2	1620	2	18	3	23	3	4	2	10
1140	3	6	10	10209	3	1680	2	19	3	23	2	4	3	10
1170	3	6	10	10463	3	1771	2	19	3	23	3	5	2	10
1200	3	6	12	10781	3	1856	2	19	3	23	3	5	2	10
1230	3	6	8	11083	2	1931	4	20	3	25	4	6	2	10
1260	3	6	9	11377	4	2016	3	21	3	25	4	7	2	13
1290	2	6	10	11627	3	2110	2	22	1	26	3	7	0	13
1320	2	6	12	11976	1	2168	3	22	3	27	2	7	1	19
1350	1	6	10	12284	1	2197	2	23	2	27	2	7	0	25
1380	1	6	11	12583	1	2227	4	24	3	28	1	7	0	25
1410	1	6	11	12857	1	2257	4	24	3	28	1	7	2	25
1440	1	6	8	13129	0	2280	3	24	3	28	1	7	0	27
1470	0	6	9	13370	0	2281	3	24	2	28	1	7	0	28
1500	0	6	9	13589	0	2281	3	25	2	28	0	7	0	28
1530	0	6	8	13867	0	2281	2	25	2	28	0	7	1	28
1560	0	6	6	14145	0	2281	3	25	2	28	0	7	0	28
1590	0	6	9	14370	0	2290	4	26	2	28	0	7	1	28
1620	1	6	6	14586	0	2290	3	26	2	28	0	7	1	28
1650	1	6	7	14747	0	2290	4	26	2	28	0	7	1	28
1680	1	6	6	14954	0	2290	5	27	3	29	0	7	0	28
1710	1	6	11	15174	0	2290	2	27	2	29	0	7	0	28
1740	1	6	9	15454	0	2290	4	27	2	29	0	7	0	28
1770	1	6	12	15728	0	2291	4	27	2	29	0	7	0	28
1800	1	6	11	16074	0	2294	4	27	2	29	0	7	1	28
1830	1	6	9	16380	0	2298	5	28	2	29	0	7	0	28
1860	1	6	7	16610	1	2310	5	28	3	30	0	7	0	29
1890	1	6	7	16872	0	2334	5	28	3	31	1	8	0	30
1920	1	6	7	17178	1	2341	5	28	3	31	1	8	1	30
1950	1	6	7	17468	1	2383	5	28	3	31	1	8	0	30
1980	1	6	11	17739	1	2415	4	28	3	31	1	8	0	30
2010	1	6	9	18001	1	2462	4	28	2	31	1	8	1	30
2040	2	7	7	18258	2	2501	3	28	2	31	1	8	1	30
2070	2	7	7	18490	1	2558	3	28	2	31	1	8	1	30
2100	2	7	5	18748	1	2588	4	29	3	32	1	8	1	30
2130	3	8	8	18938	1	2621	3	29	2	33	1	8	0	30
2160	3	8	7	19166	2	2656	3	29	3	35	1	8	1	31
2190	2	8	5	19359	1	2688	2	29	1	36	1	8	0	31
2220	2	8	4	19501	0	2695	1	29	1	37	0	8	0	31
2250	2	8	4	19630	0	2703	2	30	2	39	0	8	0	31
2280	2	8	7	19811	0	2703	2	30	3	40	0	8	0	31
2310	2	8	7	19983	0	2703	2	30	2	40	0	8	0	31
2340	2	8	8	20181	0	2707	2	31	3	41	0	8	0	31
2370	2	8	5	20410	0	2707	3	31	3	41	0	8	0	31
2400	2	8	8	20598	0	2711	2	31	3	41	0	8	0	31
2430	2	8	8	20799	0	2711	3	32	3	41	0	8	0	31
2460	2	8	7	21029	1	2711	2	32	3	41	0	8	0	31
2490	2	8	14	21380	0	2726	2	33	3	41	0	8	0	31
2520	2	8	15	21748	0	2726	2	33	2	41	0	8	0	31
2550	2	8	9	22110	0	2726	2	33	2	41	0	8	0	31
2580	2	8	8	22344	0	2728	2	33	2	41	0	8	0	31
2610	2	8	10	22637	0	2728	2	33	2	41	0	8	0	31
2640	2	8	13	22995	0	2728	2	33	2	41	0	8	0	31
2670	2	8	7	23306	0	2729	2	33	2	41	0	8	0	31
2700	3	9	6	23510	0	2732	3	34	2	41	0	8	0	31
2730	4	10	7	23723	0	2732	2	34	2	41	0	8	0	31
2760	4	10	10	23976	0	2736	3	35	3	42	0	8	1	32
2790	4	10	15	24397	0	2736	3	35	4	43	0	8	1	32
2820	4	10	16	24779	1	2772	3	35	4	43	0	8	2	33
2850	4	10	9	25168	0	2800	4	36	4	43	0	8	2	34
2880	4	10	7	25435	1	2803	2	36	2	43	0	8	1	35
2910	4	10	7	25655	1	2839	4	36	4	46	1	9	1	35
2940	4	10	8	25919	1	2871	3	36	2	47	1	9	0	37
2970	4	10	6	26178	1	2901	3	36	4	49	1	9	1	38
3000	4	10	5	26418	0	2905	4	36	4	50	1	9	1	38
3030	4	10	8	26588	0	2906	4	37	4	51	0	9	1	38
3060	2	10	5	26757	0	2909	3	37	3	51	0	9	1	39
3090	2	10	4	26893	0	2909	4	37	4	52	0	9	0	39
3120	2	10	4	27051	0	2909	4	37	2	52	0	9	0	39
3150	2	10	9	27227	0	2909	4	37	3	52	0	9	0	39
3180	2	10	7	27491	0	2909	5	37	4	54	0	9	0	39
3210	0	10	6	27681	0	2910	4	38	5	57	0	9	0	39
3240	2	10	9	27938	0	2911	4	39	4	57	0	9	0	39
3270	2	10	10	28234	2	2928	4	39	3	58	0	9	0	40
3300	2	10	11	28519	1	2968	3	39	3	58	0	9	0	41
3330	2	10	11	28801	2	3005	3	39	3	58	0	9	0	42
3360	3	11	9	29101	1	3058	2	39	2	59	0	9	0	42
3390	3	11	8	29409	1	3091	2	40	2	60	0	9	0	42
3420	2	11	6	29632	0	3103	3	40	2	60	0	9	0	42
3450	2	11	8	29879	0	3103	3	40	2	60	0	9	0	42
3480	2	11	10	30095	2	3142	4	40	2	60	0	9	0	42
3510	2	11	6	30305	3	3200	4	40	2	60	0	9	1	43
3540	2	11	5	30478	1	3271	4	40	2	60	0	9	1	43
3570	2	11	5	30646	3	3320	4	40	2	60	1	10	0	43
3600	2	11	7	30823	2	3367	4	40	2	60	1	10	0	43
3630	2	11	7	31044	2	3428	4	41	2	60	1	10	0	43
3660	2	11	7	31257	3	3506	4	41	2	60	2	11	0	44
3690	2	11	9	31483	3	3590	4	41	2	60	2	11	1	44
3720	2	11	6	31709	2	3663	3	41	2	60	2	11	0	45
3750	2	11	6	31894	2	3726	2	41	2	60	2	11	2	45
3780	2	11	5	32074	2	3784	3	41	2	60	2	11	1	45
3810	2	11	8	32310	1	3846	2	41	2	60	2	11	1	45
3840	2	11	12	32613	3	3916	2	41	2	60	2	11	1	45
3870	2	11	10	32909	2	3968	4	42	2	60	2	11	0	45
3900	2	11	7	33107	3	4028	2	42	2	60	2	11	0	45
3930	3	11	7	33335	3	4129	2	42	2	60	2	11	0	45
3960	4	12	13	33672	1	4178	2	42	2	60	2	11	0	45
3990	5	13	12	34041	1	4239	3	43	3	62	2	11	2	46
4020	4	13	11	34399	3	4303	2	43	2	63	3	11	1	47
4050	5	13	12	34717	3	4392	3	43	3	63	3	12	2	47
4080	5	13	9	35072	3	4482	3	43	3	64	3	12	1	47
4110	5	13	11	35406	3	4573	3	43	4	65	3	12	0	47
4140	5	13	11	35770	3	4666	4	44	5	66	3	12	0	47
4170	6	14	12	36108	3	4757	3	45	5	66	3	12	1	48
4200	4	14	9	36439	1	4832	2	46	1	67	3	12	0	64
4230	3	14	8	36746	0	4862	4	46	3	67	2	12	0	72
4260	2	14	11	37070	0	4862	3	46	3	67	0	12	0	72
4290	2	14	11	37396	1	4876	3	46	3	67	0	12	0	72
4320	2	14	13	37733	1	4895	3	46	3	67	0	12	0	73
4350	2	14	10	38080	1	4911	3	47	3	67	0	12	1	73
4380	2	14	13	38481	2	4940	3	47	3	67	0	12	0	73
4410	2	14	12	38803	1	4968	3	47	3	67	0	12	0	73
4440	2	14	6	39056	1	4984	2	47	2	67	0	12	0	74
4470	2	14	8	39278	1	5005	2	47	3	68	0	12	1	75
4500	2	14	11	39522	2	5044	2	48	3	68	0	12	0	76
4530	2	14	12	39807	2	5104	2	48	2	68	0	12	1	76
4560	2	14	9	40070	2	5158	2	48	2	68	0	12	1	76
4590	2	14	12	40410	1	5210	2	48	2	68	0	12	1	77
4620	2	14	10	40713	2	5248	2	48	2	68	0	12	2	77
4650	2	14	9	41027	2	5310	3	48	3	69	2	14	2	78
4680	3	15	13	41334	2	5382	5	51	4	70	2	14	3	79
4710	3	15	12	41673	2	5463	6	52	4	70	3	15	0	89
4740	2	15	11	42104	2	5528	6	52	5	71	2	15	2	97
4770	2	15	16	42556	1	5577	6	53	5	73	2	15	2	97
4800	2	15	10	43008	1	5608	6	53	5	73	2	15	2	98
4830	2	15	7	43333	2	5664	6	53	5	73	2	15	2	98
4860	2	15	7	43562	1	5705	3	53	4	73	2	15	1	99
4890	2	15	7	43755	3	5746	5	53	4	73	2	15	2	99
4920	2	15	5	43968	2	5813	6	53	4	73	2	15	2	99
4950	2	15	6	44156	2	5876	5	53	6	75	2	15	2	99
4980	2	15	7	44397	2	5938	3	54	6	76	2	15	2	100
5010	2	15	7	44633	2	6000	6	54	6	77	2	15	1	100
5040	2	15	8	44873	2	6052	6	55	4	77	2	15	1	105
5070	2	15	13	45152	1	6095	4	55	5	81	3	16	0	112
5100	2	15	11	45495	1	6115	4	55	4	82	2	16	0	113
5130	2	16	11	45846	0	6124	3	55	2	82	0	16	0	113
5160	2	16	11	46190	0	6133	6	56	5	84	0	16	0	113
5190	2	16	13	46577	1	6147	3	56	5	87	0	16	0	114
5220	1	16	14	46938	1	6176	4	57	5	89	0	16	0	114
5250	1	16	11	47324	0	6190	5	58	6	91	0	16	0	114
5280	0	16	9	47642	0	6190	5	59	6	95	0	16	0	114
5310	0	16	9	47851	0	6190	5	59	6	95	0	16	0	114
5340	0	16	15	48082	0	6190	3	59	3	95	0	16	0	114
5370	1	17	9	48426	1	6195	3	59	3	95	0	16	0	114
5400	1	17	9	48739	1	6218	4	60	4	97	0	16	0	114
5430	1	17	9	49024	1	6237	4	61	7	99	0	16	1	115
5460	1	17	10	49368	0	6247	5	62	6	100	0	16	0	116
5490	2	18	7	49676	0	6253	5	62	5	103	0	16	0	117
5520	2	19	7	49907	0	6254	5	63	5	106	0	16	1	119
5550	2	19	13	50229	1	6265	5	64	6	107	0	16	0	119
5580	0	19	7	50533	0	6270	6	64	4	108	0	16	0	120
5610	2	19	10	50820	1	6276	5	64	5	108	1	16	1	121
5640	3	19	10	51141	1	6314	2	64	4	111	1	17	2	123
5670	2	19	12	51550	1	6358	2	64	3	113	2	18	1	123
5700	0	19	10	51867	1	6365	5	65	5	116	2	19	0	123
5730	0	19	11	52233	1	6407	6	67	6	116	2	20	0	123
5760	0	19	9	52561	1	6439	5	67	5	116	2	20	0	123
5790	0	19	10	52859	0	6450	4	67	5	117	2	20	0	124
5820	0	19	12	53233	0	6452	4	67	5	118	2	20	1	124
5850	0	19	11	53560	0	6453	5	68	6	121	2	20	0	125
5880	0	19	21	54005	0	6459	4	68	6	121	1	20	0	125
5910	0	19	13	54523	0	6459	5	69	6	122	1	20	0	125
5940	1	20	15	54856	0	6460	4	70	6	123	0	20	1	127
5970	1	20	12	55183	0	6461	4	70	5	125	0	20	0	128
6000	1	20	14	55549	0	6461	3	70	4	126	0	20	0	128
6030	1	20	16	56000	0	6465	4	70	4	126	0	20	0	128
6060	1	20	22	56554	0	6466	4	70	5	127	0	20	0	128
6090	3	20	12	57047	0	6466	6	72	4	129	0	20	1	129
6120	4	21	21	57591	0	6466	5	72	6	129	0	20	0	129
6150	4	21	14	58039	0	6467	5	73	5	130	0	20	0	129
6180	3	21	12	58414	1	6469	7	74	5	130	1	20	1	130
6210	4	22	14	58822	1	6509	6	75	6	134	1	21	0	133
6240	4	22	15	59203	1	6534	5	75	6	135	1	21	2	134
6270	3	22	10	59561	2	6576	4	75	5	136	2	22	1	135
6300	3	22	13	59853	3	6633	3	75	5	138	2	22	3	136
6330	3	22	12	60197	3	6704	3	75	5	138	2	22	1	136
6360	3	22	13	60547	3	6793	2	75	3	140	2	22	2	138
6390	3	22	17	60970	2	6887	2	75	4	141	2	22	2	138
6420	3	22	18	61468	2	6948	2	75	4	143	2	22	2	138
6450	3	22	14	61933	2	7008	2	75	4	144	2	22	2	138
6480	3	22	13	62400	2	7074	2	75	4	144	2	22	2	138
6510	3	22	13	62828	2	7139	2	75	4	144	2	22	1	138
6540	2	22	14	63320	2	7192	2	76	5	145	2	22	2	138
6570	3	23	11	63693	2	7232	1	76	4	146	2	22	1	138
6600	4	23	15	64156	2	7301	2	76	3	148	2	22	2	139
6630	4	23	12	64608	2	7361	3	77	4	150	2	22	2	139
6660	2	23	13	65011	2	7422	2	78	4	152	2	22	1	139
6690	2	23	13	65333	0	7437	1	78	3	153	2	22	0	140
6720	1	23	11	65701	0	7437	2	78	2	153	1	22	0	140
6750	1	23	9	66010	1	7439	1	78	1	153	0	22	0	140
6780	1	23	12	66334	0	7451	1	78	2	154	0	22	0	140
6810	1	23	10	66624	0	7466	2	80	2	154	0	22	0	140
6840	1	23	11	66974	1	7497	2	80	2	155	0	22	0	140
6870	1	23	13	67335	1	7540	2	80	2	155	0	22	0	140
6900	2	24	13	67666	0	7554	2	81	3	156	0	22	0	140
6930	2	24	15	68091	0	7566	4	82	4	159	0	22	0	141
6960	2	24	8	68376	0	7568	4	82	3	159	0	22	0	141
6990	2	24	8	68619	0	7568	4	82	3	159	0	22	0	141
7020	1	24	7	68853	0	7568	4	82	3	159	0	22	1	142
7050	1	24	5	69067	0	7568	4	83	4	160	0	22	0	142
7080	1	24	5	69259	0	7568	3	83	3	160	0	22	0	142
7110	1	24	11	69508	0	7568	2	83	3	160	0	22	0	142
7140	1	24	14	69916	0	7568	3	83	3	160	0	22	0	142
7170	1	24	7	70249	1	7573	2	83	2	160	0	22	0	142
7200	1	24	13	70525	0	7588	4	85	3	161	0	22	0	142
7230	1	24	10	70833	0	7598	5	85	3	161	0	22	1	143
7260	1	24	16	71195	1	7613	4	85	3	161	0	22	0	144
7290	1	24	12	71523	1	7642	3	85	4	162	0	22	0	144
7320	1	24	18	71917	1	7673	3	85	4	162	1	23	0	144
7350	1	24	14	72429	1	7705	3	85	4	163	1	23	1	144
7380	1	24	16	72837	1	7735	3	86	4	163	1	23	1	144
7410	1	24	12	73237	1	7773	4	86	5	164	1	23	1	144
7440	2	25	10	73538	1	7809	3	87	6	165	1	23	0	144
7470	2	25	8	73802	1	7839	3	87	4	165	1	23	1	144
7500	2	26	11	74049	1	7868	3	87	3	165	1	23	1	144
7530	2	26	12	74354	1	7896	2	87	2	165	1	23	1	144
7560	2	26	13	74711	1	7921	2	89	2	165	1	23	0	144
7590	1	26	13	75083	1	7946	2	89	2	165	1	23	0	144
7620	1	26	11	75382	1	7970	3	90	4	167	1	23	0	144
7650	1	26	5	75670	0	7981	5	93	3	167	1	23	0	146
7680	0	26	5	75849	0	7981	3	93	2	167	0	23	0	146
7710	0	26	7	76038	0	7981	1	93	1	167	0	23	0	146
7740	0	26	8	76294	0	7981	1	93	1	167	0	23	0	146
7770	1	26	8	76544	0	7981	1	93	1	167	0	23	0	146
7800	1	26	8	76771	0	7981	1	93	1	167	0	23	0	146
7830	2	27	8	77048	1	7982	2	94	2	168	0	23	0	146
7860	2	27	9	77293	0	7987	2	94	2	168	0	23	1	147
7890	3	27	12	77691	0	7988	3	95	3	170	0	23	0	147
7920	3	27	10	78045	0	7992	3	95	3	170	0	23	0	148
7950	4	28	13	78331	0	7995	3	95	3	171	0	23	0	148
7980	4	28	9	78672	1	8014	3	95	3	171	0	23	0	148
8010	4	28	9	78967	1	8044	5	98	4	171	0	23	1	149
8040	4	28	12	79262	1	8084	6	98	4	171	0	23	0	149
8070	4	28	14	79560	3	8130	8	100	4	171	0	23	2	150
8100	4	28	15	79922	1	8194	5	102	5	172	0	23	1	152
8130	4	28	15	80300	1	8227	4	102	5	172	0	23	0	153
8160	4	28	12	80679	1	8257	3	103	5	172	1	24	0	153
8190	4	28	13	81025	2	8313	4	103	4	172	2	25	2	155
8220	4	28	16	81428	2	8374	3	103	4	174	2	25	2	155
8250	4	28	13	81855	2	8434	4	104	4	174	2	25	2	156
8280	4	28	12	82185	2	8497	6	105	5	176	2	25	2	156
8310	4	28	9	82471	2	8556	5	105	5	176	2	25	2	157
8340	4	28	9	82746	2	8616	5	105	5	176	2	25	2	157
8370	4	28	9	83048	2	8654	4	105	6	177	2	25	2	157
8400	4	28	13	83310	2	8714	3	105	4	177	2	25	3	157
8430	3	28	8	83612	2	8774	6	106	4	177	2	25	2	157
8460	4	28	12	83879	3	8839	5	106	4	177	2	25	3	158
8490	4	28	12	84249	3	8924	5	106	5	178	2	25	3	158
8520	4	28	11	84638	3	9003	6	107	4	178	2	25	2	161
8550	3	28	13	85005	1	9047	3	107	4	181	2	25	1	168
8580	4	29	14	85415	1	9074	6	108	3	183	1	25	0	170
8610	3	29	16	85836	0	9093	4	108	4	184	0	25	0	170
8640	3	29	11	86321	0	9093	2	108	3	185	0	25	1	172
8670	3	29	11	86683	0	9095	2	108	3	185	0	25	0	172
8700	3	29	15	87055	1	9099	3	108	3	185	0	25	1	172
8730	0	29	9	87411	0	9110	1	109	0	185	0	25	0	173
8760	4	30	13	87722	1	9151	4	110	4	190	1	26	2	176
8790	4	30	12	88077	1	9180	1	111	6	192	1	26	0	182
8820	3	30	11	88509	1	9186	3	111	3	192	1	26	1	182
8850	3	30	11	88884	2	9219	3	111	3	193	0	26	0	182
8880	3	30	14	89287	1	9259	5	112	3	193	0	26	0	182
8910	3	30	8	89591	2	9285	2	112	3	193	0	26	1	183
8940	3	30	10	89849	2	9348	2	112	2	194	0	26	0	183
8970	3	30	10	90165	2	9429	2	112	2	195	0	26	0	183
9000	3	30	9	90492	2	9507	2	112	2	196	0	26	0	183
9030	3	30	9	90775	3	9568	2	113	2	196	1	27	0	184
9060	3	30	8	91044	4	9652	2	113	2	197	1	27	0	184
9090	3	30	9	91301	3	9720	2	113	2	197	2	28	0	184
9120	3	30	10	91542	3	9813	3	114	3	198	2	28	2	186
9150	3	30	10	91815	3	9895	3	115	4	198	2	28	1	187
9180	3	30	11	92114	3	9990	4	116	4	199	2	28	1	187
9210	3	30	9	92413	3	10080	3	116	2	199	2	28	1	188
9240	3	30	12	92688	3	10166	2	117	4	199	2	28	2	188
9270	3	30	10	93003	3	10257	3	118	3	200	2	28	2	189
9300	3	30	8	93273	3	10346	3	118	3	200	2	28	0	189
9330	3	30	8	93562	3	10434	3	118	3	200	2	28	2	190
9360	3	30	12	93882	3	10524	3	118	4	201	3	29	1	190
9390	3	30	12	94225	3	10614	3	118	4	201	3	29	2	190
9420	3	30	11	94573	3	10706	3	118	4	201	3	29	2	190
9450	3	30	12	94936	2	10794	2	118	4	201	3	29	2	190
9480	3	30	11	95265	3	10866	2	118	2	201	3	29	3	190
9510	3	30	7	95516	3	10948	2	118	4	202	3	29	2	190
9540	3	30	8	95742	3	11038	2	118	3	204	3	29	3	190
9570	3	30	12	96014	2	11130	3	119	2	205	3	29	2	195
9600	1	30	9	96315	2	11171	1	119	1	206	3	29	1	200
9630	1	30	4	96511	1	11203	1	119	1	206	1	29	0	200
9660	1	30	6	96639	1	11233	1	119	1	206	1	29	0	200
9690	1	30	10	96886	2	11270	1	119	1	206	1	29	1	200
9720	1	30	8	97139	1	11305	1	119	1	206	1	29	1	200
9750	0	30	5	97321	0	11310	0	119	1	208	1	29	0	200
9780	0	30	8	97508	0	11316	0	119	1	208	0	29	0	200
9810	0	30	7	97697	1	11329	0	119	1	209	0	29	0	200
9840	0	30	7	97905	1	11336	0	119	0	209	0	29	0	200
9870	0	30	9	98140	1	11346	0	119	0	209	0	29	0	200


==> results_per_sequence_S1_video3.txt <==
Frame	actInst	actCum	estInst0	estCum0	estInst1	estCum1	estInst2	estCum2	estInst3	estCum3	estInst4	estCum4	estInst5	estCum5
0	3	0	21	0	0	0	0	0	0	0	0	0	0	0
30	2	3	15	516	0	4	5	6	4	6	0	0	0	0
60	2	3	17	935	0	4	6	6	5	8	0	0	0	0
90	1	3	15	1384	0	4	4	6	5	9	0	0	0	0
120	2	4	18	1880	0	4	3	7	4	9	0	0	0	1
150	3	5	18	2489	0	4	3	7	5	10	0	0	0	2
180	3	5	22	3113	0	4	3	7	6	11	0	0	1	2
210	3	5	23	3672	0	4	5	8	6	11	0	0	1	2
240	4	5	22	4261	0	4	6	9	7	12	0	0	1	2
270	4	5	29	4893	0	30	4	9	5	13	0	0	0	4
300	4	5	18	5552	1	65	7	10	7	15	1	1	2	7
330	4	5	18	6091	1	96	5	10	6	15	1	1	2	7
360	4	5	14	6656	1	134	4	10	4	16	1	1	2	7
390	5	7	18	7239	1	166	6	11	9	20	1	1	2	8
420	6	8	21	7781	1	201	5	12	9	22	1	1	2	8
450	5	8	22	8400	2	232	3	12	8	23	1	1	1	8
480	3	8	13	8954	0	240	5	12	5	24	1	1	0	9
510	3	8	14	9474	1	248	5	12	7	25	1	1	1	9
540	3	8	14	9885	1	293	4	12	7	26	1	1	0	9
570	3	8	11	10202	1	324	3	12	5	26	1	1	0	9
600	3	8	11	10532	0	340	5	12	6	26	1	1	1	9
630	3	8	12	10904	1	364	6	13	7	27	1	1	2	9
660	3	8	14	11277	1	408	5	14	7	28	1	1	1	10
690	5	10	17	11711	1	447	4	14	6	29	1	1	0	10
720	4	10	14	12133	3	486	4	15	5	33	1	1	2	11
750	5	10	12	12472	0	556	3	15	5	35	1	2	2	11
780	5	10	14	12801	1	587	5	17	6	38	2	3	2	12
810	5	10	12	13180	2	618	7	18	7	39	2	3	2	13
840	6	11	12	13530	3	705	5	20	7	41	3	5	3	14
870	5	11	9	13832	2	779	7	20	6	42	3	6	3	14
900	4	11	10	14145	2	842	4	20	4	43	3	6	2	14
930	5	11	10	14518	2	902	4	20	7	46	2	6	2	14
960	5	11	12	14892	2	965	4	21	5	47	2	6	2	15
990	4	11	12	15270	2	1031	6	21	7	49	2	6	2	15
1020	5	11	13	15694	1	1083	4	23	5	50	2	6	1	16
1050	5	11	11	16052	1	1113	4	23	8	51	2	6	3	16
1080	5	11	13	16401	3	1158	5	23	7	53	2	6	2	16
1110	7	12	17	16811	2	1197	4	23	6	55	2	6	2	16
1140	7	13	15	17293	2	1254	5	23	6	55	2	6	2	17
1170	7	13	15	17718	3	1323	6	25	4	55	3	6	3	27
1200	7	13	16	18153	2	1384	4	25	4	56	3	7	2	36
1230	4	13	10	18539	1	1407	3	25	1	57	1	7	0	43
1260	4	13	9	18850	0	1411	2	25	2	58	1	7	0	45
1290	4	13	11	19185	0	1413	3	25	4	60	0	7	0	45
1320	4	13	17	19613	1	1414	3	25	3	60	0	7	0	45
1350	4	14	13	20043	0	1422	3	25	4	61	0	7	0	46
1380	4	14	11	20420	0	1422	3	25	3	61	0	7	0	46
1410	3	14	8	20705	0	1422	2	25	2	62	0	7	1	46
1440	3	14	11	21012	0	1422	2	25	2	62	0	7	1	46
1470	3	14	10	21322	0	1422	2	25	3	62	0	7	0	46
1500	3	14	9	21669	0	1422	2	25	3	63	0	7	0	46
1530	3	14	12	22019	0	1422	2	25	3	65	0	7	1	46
1560	3	14	10	22367	1	1435	2	25	3	67	0	7	1	46
1590	4	15	14	22756	1	1465	2	25	2	67	0	7	1	46
1620	4	15	12	23120	0	1468	3	26	4	69	0	7	1	46
1650	4	15	13	23561	1	1487	3	28	3	70	1	8	3	48
1680	4	15	11	23881	1	1519	3	28	3	70	1	8	2	48
1710	4	15	8	24151	1	1552	2	28	3	70	1	8	1	48
1740	4	15	7	24430	2	1589	2	28	2	70	1	8	2	48
1770	4	15	11	24693	2	1638	2	28	3	71	1	8	1	49
1800	4	15	13	24985	1	1687	2	28	3	71	1	8	2	50
1830	4	15	9	25320	2	1731	3	29	3	71	2	9	3	51
1860	4	15	7	25586	3	1795	3	29	4	72	2	9	3	51
1890	5	16	6	25833	2	1854	4	30	3	73	2	9	0	53
1920	4	16	11	26068	1	1889	2	30	2	73	2	9	1	54
1950	4	16	6	26310	2	1952	3	30	3	73	1	9	2	56
1980	4	16	8	26529	3	2016	3	30	3	73	1	9	1	56
2010	4	16	8	26776	3	2101	3	31	3	73	2	10	3	58
2040	5	17	12	27044	2	2179	1	33	2	73	2	10	1	58
2070	5	17	15	27405	2	2240	3	34	4	75	1	10	1	59
2100	5	17	18	27780	1	2299	4	34	4	75	1	10	2	61
2130	4	17	15	28299	1	2332	4	34	4	75	1	10	1	61
2160	5	17	9	28625	1	2360	3	34	2	76	1	10	0	65
2190	4	17	9	28940	2	2396	3	34	3	77	2	11	2	70
2220	4	17	10	29223	2	2453	2	34	3	78	1	11	2	71
2250	3	17	10	29487	1	2487	2	34	3	80	1	11	2	72
2280	3	17	9	29780	1	2517	3	34	3	80	1	11	1	72
2310	4	18	11	30105	1	2547	4	35	3	81	1	11	1	72
2340	3	18	11	30471	1	2582	2	35	4	82	1	11	1	72
2370	4	19	11	30759	1	2618	4	36	4	84	1	11	1	72
2400	4	19	8	31026	1	2656	4	36	3	84	1	11	0	73
2430	3	19	8	31281	0	2669	3	36	5	86	1	11	0	73
2460	3	19	7	31519	0	2669	2	37	4	88	0	11	0	73
2490	3	20	7	31720	1	2673	3	38	4	90	0	11	0	73
2520	2	20	10	31947	0	2678	2	38	3	90	0	11	0	73
2550	2	20	10	32131	0	2686	2	38	3	92	0	11	0	73
2580	2	20	9	32316	1	2696	6	41	4	94	0	11	0	73
2610	2	20	5	32552	1	2717	2	41	4	95	0	11	0	74
2640	4	21	14	32830	0	2725	3	42	5	96	0	11	1	75
2670	3	21	16	33164	0	2736	4	42	4	96	0	11	0	76
2700	2	21	11	33448	1	2781	3	43	4	97	0	11	0	76
2730	2	21	9	33806	2	2845	3	43	4	97	0	11	0	76
2760	2	21	10	34079	2	2872	3	43	4	97	0	11	0	76
2790	2	21	9	34359	1	2883	2	43	2	97	0	11	0	76
2820	1	21	12	34650	1	2907	4	44	4	98	0	11	0	76
2850	1	21	15	35030	0	2921	5	45	6	101	0	11	0	76
2880	1	21	8	35349	0	2925	3	45	4	101	0	11	0	76
2910	2	22	9	35660	0	2928	5	45	4	101	0	11	0	77
2940	3	23	19	36139	0	2948	6	47	6	104	0	11	0	78
2970	2	23	12	36601	0	2948	4	48	5	104	0	11	1	79
3000	2	23	12	37066	0	2954	6	48	6	106	0	11	0	80
3030	3	23	18	37539	2	2964	5	48	6	107	0	11	1	81
3060	3	23	15	37981	1	2981	6	48	6	107	0	11	0	81
3090	3	23	19	38471	0	3006	7	49	7	109	0	11	0	81
3120	3	23	16	39046	2	3039	5	49	6	110	0	11	0	81
3150	3	23	13	39555	2	3099	5	49	8	110	0	11	0	81
3180	3	23	16	39985	1	3136	5	50	8	110	0	11	1	81
3210	4	24	11	40497	1	3165	5	50	7	110	0	11	0	81
3240	3	24	12	40842	1	3195	6	50	6	111	0	11	1	81
3270	3	24	11	41233	1	3238	4	52	6	115	0	11	0	82
3300	3	24	12	41587	1	3265	7	52	8	116	0	11	0	83
3330	3	24	11	42048	1	3297	7	53	9	119	0	11	0	83
3360	3	24	13	42452	1	3324	7	54	8	119	0	11	0	83
3390	2	24	11	42852	0	3348	6	54	5	119	0	11	0	83
3420	2	24	7	43080	1	3359	3	54	7	122	1	11	0	84
3450	3	24	8	43282	2	3393	3	54	5	124	2	13	1	88
3480	2	24	13	43625	2	3453	4	54	6	125	2	13	0	89
3510	2	24	15	43970	2	3513	5	56	5	127	2	13	0	90
3540	2	24	12	44327	2	3573	4	56	4	127	2	13	0	90
3570	2	24	10	44689	2	3633	3	56	3	128	2	13	0	90
3600	2	24	9	45021	2	3693	4	56	4	128	2	13	1	90
3630	2	24	7	45215	2	3753	6	57	5	129	2	13	2	90
3660	2	24	11	45460	2	3813	6	57	6	132	2	13	1	90
3690	2	24	10	45821	2	3873	6	58	7	134	2	13	0	90
3720	2	24	11	46139	2	3933	5	58	6	135	2	13	1	90
3750	2	24	10	46437	2	3993	5	58	7	136	2	13	0	90
3780	2	24	9	46712	2	4054	4	58	7	136	2	13	1	90
3810	3	24	7	46962	2	4110	5	60	7	136	2	13	1	91
3840	3	25	8	47243	2	4169	6	60	6	136	2	13	0	91
3870	3	25	7	47475	2	4231	4	60	4	136	2	13	0	91
3900	3	25	10	47707	2	4291	4	60	4	136	2	13	1	91
3930	3	25	5	47918	2	4351	4	60	4	136	2	13	1	93
3960	2	25	6	48079	1	4390	2	60	3	136	2	13	1	97
3990	1	25	6	48236	0	4396	0	60	2	139	2	13	0	97
4020	1	25	8	48393	0	4396	2	60	3	139	0	13	0	97
4050	1	25	5	48568	0	4396	1	60	1	140	0	13	0	97
4080	1	25	7	48735	1	4407	2	60	3	140	0	13	0	97
4110	1	25	10	48977	0	4432	2	61	3	140	0	13	0	97
4140	1	25	10	49260	1	4460	1	61	1	140	0	13	0	97
4170	1	25	10	49521	0	4468	0	61	0	141	0	13	0	97
4200	1	25	8	49794	0	4468	1	62	2	144	0	13	0	97
4230	1	25	9	49966	0	4470	2	63	3	145	0	13	0	97
4260	1	25	6	50116	0	4471	3	64	2	145	0	13	0	97
4290	1	25	7	50330	0	4471	2	64	2	145	0	13	1	98
4320	1	25	9	50563	0	4471	1	64	1	146	0	13	0	98
4350	1	25	12	50800	1	4473	1	64	2	149	0	13	0	99
4380	1	25	9	51096	0	4474	1	65	2	149	0	13	0	99
4410	1	25	7	51339	0	4474	1	65	1	149	0	13	1	99
4440	1	25	9	51559	0	4474	3	68	4	151	0	13	0	100
4470	1	25	9	51780	1	4475	2	68	4	151	0	13	0	100
4500	1	25	5	52011	1	4495	3	68	4	151	0	13	0	100
4530	1	25	9	52235	1	4515	3	68	3	151	0	13	1	100
4560	2	26	7	52467	1	4545	3	68	3	151	0	13	0	100
4590	2	26	7	52725	1	4581	3	68	4	151	0	13	1	100
4620	2	26	6	52961	1	4611	3	68	4	151	0	13	1	100
4650	2	26	10	53209	1	4641	3	68	3	151	0	13	0	100
4680	2	26	9	53471	1	4671	2	68	3	151	0	13	0	100
4710	2	26	8	53714	0	4677	3	68	5	154	0	13	0	101
4740	2	26	9	53959	0	4694	4	69	4	154	0	13	0	102
4770	1	26	12	54289	1	4709	4	70	5	154	0	13	1	102
4800	1	26	6	54562	0	4732	4	70	5	155	0	13	1	102
4830	1	26	10	54796	0	4736	3	70	4	155	0	13	2	103
4860	1	26	10	55071	1	4764	2	70	2	155	0	13	1	103
4890	1	26	7	55304	0	4794	1	70	2	155	1	14	1	103
4920	2	27	7	55503	0	4802	1	70	2	156	1	14	0	104
4950	2	27	12	55718	0	4805	1	70	4	159	1	14	2	105
4980	3	28	8	55986	0	4805	4	73	5	160	1	14	1	105
5010	3	28	11	56260	0	4805	4	73	4	161	1	14	1	105
5040	3	28	11	56583	0	4808	3	73	4	162	0	14	0	105
5070	2	28	6	56862	0	4810	3	73	4	162	0	14	0	105
5100	3	28	14	57129	0	4810	2	73	4	162	0	14	1	105
5130	3	28	18	57573	1	4839	2	74	5	165	1	15	1	105
5160	3	28	11	58070	1	4870	2	74	3	167	1	15	1	105
5190	2	28	9	58379	1	4900	3	74	4	168	1	15	1	105
5220	5	30	11	58689	1	4930	4	75	6	170	1	15	1	105
5250	5	31	12	59074	1	4961	4	75	5	170	1	15	0	106
5280	6	31	20	59490	3	5009	3	76	7	172	1	15	1	106
5310	6	31	16	59927	2	5071	4	77	5	173	2	16	1	107
5340	6	31	16	60424	3	5160	4	77	6	174	3	17	2	109
5370	7	31	14	60845	3	5246	4	79	8	177	3	17	3	110
5400	6	31	12	61236	3	5336	4	80	6	177	3	17	4	111
5430	6	31	12	61585	2	5417	6	80	4	179	3	17	0	113
5460	5	31	14	61943	2	5479	5	80	4	180	2	17	2	117
5490	5	31	11	62324	2	5541	5	80	4	180	2	17	2	117
5520	5	31	12	62770	2	5601	4	80	4	180	2	17	2	118
5550	6	32	12	63173	2	5662	5	81	4	180	2	17	1	118
5580	5	32	15	63599	2	5738	4	82	5	184	3	18	2	121
5610	5	32	10	64008	1	5790	5	82	5	185	3	18	4	122
5640	5	32	12	64347	2	5856	5	82	6	186	4	19	0	129
5670	4	32	13	64704	0	5883	2	82	3	186	4	19	0	135
5700	3	32	14	65033	0	5883	2	82	3	187	1	19	2	138
5730	3	32	10	65330	0	5884	2	82	3	188	0	19	0	138
5760	3	32	14	65753	0	5885	2	82	4	191	0	19	0	139
5790	3	32	15	66172	0	5887	2	82	4	192	0	19	1	139
5820	3	32	12	66545	1	5894	3	82	4	192	0	19	0	139
5850	3	32	14	66912	0	5896	5	85	4	192	0	19	1	139
5880	3	32	16	67315	0	5897	4	85	4	192	0	19	0	140
5910	4	33	15	67696	0	5897	4	85	4	192	0	19	0	142
5940	4	33	15	68155	0	5898	4	85	4	192	0	19	1	143
5970	5	33	15	68557	0	5911	4	85	4	192	0	19	0	143
6000	5	33	14	68953	0	5918	5	86	4	193	0	19	0	143
6030	4	33	10	69294	0	5918	2	86	2	193	0	19	1	143
6060	3	33	10	69617	0	5918	3	86	2	193	0	19	0	143
6090	3	33	8	69842	1	5928	3	86	2	193	0	19	0	144
6120	3	33	8	70069	0	5937	3	86	2	193	0	19	0	144
6150	3	33	8	70266	0	5939	4	87	2	193	0	19	1	144
6180	3	33	13	70573	0	5939	3	87	3	194	0	19	0	144
6210	3	33	9	70900	1	5940	4	88	3	194	0	19	0	144
6240	4	34	11	71238	1	5963	5	88	3	196	0	19	2	146
6270	4	34	10	71539	0	5982	4	88	3	197	0	19	1	146
6300	4	34	11	71794	0	5984	4	88	3	198	0	19	1	146
6330	4	34	8	72069	0	5984	4	88	3	198	0	19	2	146
6360	3	34	10	72343	0	5984	4	88	2	199	0	19	0	147
6390	4	34	8	72647	0	5984	4	88	3	200	0	19	0	148
6420	4	34	14	72951	0	5984	3	88	4	201	0	19	0	148
6450	4	34	15	73295	0	5985	3	88	4	201	0	19	1	149
6480	4	34	14	73709	0	5985	2	88	4	201	0	19	0	149
6510	4	34	10	74114	1	5996	2	88	3	201	0	19	1	149
6540	5	35	12	74520	0	6019	3	88	4	201	0	19	0	149
6570	6	36	16	74920	1	6044	3	88	5	203	0	19	1	149
6600	7	37	13	75333	1	6072	6	90	6	204	0	19	0	150
6630	7	37	13	75704	0	6083	4	91	7	205	0	19	1	150
6660	7	37	14	76039	0	6083	5	91	7	205	0	19	1	152
6690	7	37	17	76452	1	6086	5	92	7	205	0	19	2	152
6720	7	37	12	76889	2	6125	3	92	5	206	0	19	3	153
6750	7	37	12	77199	2	6171	5	93	6	207	0	19	2	154
6780	7	37	13	77573	2	6206	3	93	6	209	0	19	0	157
6810	7	37	21	78040	0	6216	5	93	5	209	0	19	0	159
6840	6	37	19	78637	1	6255	4	94	5	210	0	19	2	160
6870	7	38	19	79163	1	6293	4	94	4	212	0	19	2	160
6900	6	38	14	79617	1	6325	4	95	4	213	1	19	0	160
6930	7	38	12	80085	1	6355	3	95	5	216	1	20	2	161
6960	5	38	17	80425	2	6392	3	95	5	219	1	20	3	162
6990	5	38	14	80939	0	6434	3	95	4	221	1	20	3	162
7020	5	38	19	81446	1	6462	3	95	4	221	1	20	1	162
7050	5	38	21	82034	0	6487	3	95	4	221	1	20	2	162
7080	5	38	17	82543	2	6519	3	95	5	222	1	20	2	162
7110	4	38	17	83138	2	6559	2	95	4	222	1	20	2	163
7140	5	38	19	83663	1	6597	4	95	4	222	1	20	1	163
7170	5	38	15	84169	1	6634	3	96	4	222	1	20	2	164
7200	5	38	12	84610	3	6671	3	96	3	222	2	21	2	164
7230	5	38	11	84923	3	6746	3	96	4	222	3	22	3	164
7260	5	38	13	85274	3	6822	2	96	2	223	3	22	2	165
7290	5	38	10	85610	2	6886	2	96	2	223	3	22	3	165
7320	4	38	9	85913	1	6941	2	96	2	223	3	22	2	165
7350	4	38	10	86199	2	7002	2	96	3	224	3	22	0	165
7380	4	38	10	86483	0	7048	2	96	3	224	3	22	0	167
7410	4	38	12	86831	1	7067	2	97	2	224	2	22	2	167
7440	4	38	12	87160	2	7121	2	97	3	225	3	23	2	169
7470	4	38	12	87506	3	7208	3	97	3	226	4	24	2	173
7500	4	39	14	87863	2	7266	1	97	1	226	4	24	2	179
7530	4	40	10	88211	0	7298	1	97	1	227	4	24	0	183
7560	3	40	10	88534	0	7298	1	97	2	228	0	24	0	184
7590	3	40	10	88835	0	7299	1	97	2	228	0	24	0	185
7620	3	40	9	89128	0	7299	1	97	2	228	0	24	0	185
7650	3	40	10	89396	0	7302	1	97	2	228	0	24	0	185
7680	3	40	12	89722	0	7302	2	98	2	228	0	24	0	186
7710	3	40	12	90066	0	7302	3	99	4	230	0	24	0	186
7740	3	40	8	90387	0	7304	1	100	2	230	0	24	1	187
7770	5	41	14	90685	0	7316	2	101	3	230	0	24	0	187
7800	5	42	10	91061	1	7360	4	102	3	231	0	24	1	189
7830	5	42	11	91428	1	7381	4	102	4	232	0	24	1	190
7860	5	42	18	91865	2	7423	5	102	4	233	0	24	1	190
7890	5	42	9	92267	2	7475	3	103	2	237	1	24	0	193
7920	5	42	15	92616	2	7531	5	103	4	237	1	25	2	195
7950	5	42	15	92982	2	7591	4	104	4	238	1	25	2	196
7980	5	42	13	93414	2	7651	5	104	4	238	1	25	2	198
8010	5	42	12	93779	2	7711	5	104	4	238	2	26	2	200
8040	5	42	9	94100	2	7771	3	104	4	238	2	26	2	201
8070	5	42	10	94405	2	7831	5	104	4	238	2	26	2	201
8100	5	42	15	94784	2	7892	6	105	4	238	2	26	4	203
8130	5	42	13	95185	2	7952	5	105	4	239	2	26	3	203
8160	5	42	12	95482	2	8013	4	106	4	239	2	26	3	203
8190	5	42	10	95797	3	8085	4	106	4	240	2	26	3	203
8220	5	42	8	96064	1	8147	4	106	4	240	2	26	0	206
8250	3	42	6	96263	0	8162	2	106	2	240	2	26	0	212
8280	3	42	8	96454	0	8162	2	106	2	240	0	26	0	212
8310	3	42	9	96703	0	8162	2	106	2	240	0	26	0	212
8340	3	42	12	96949	0	8164	1	106	2	240	0	26	0	212
8370	3	42	10	97185	1	8176	2	106	2	240	0	26	0	213
8400	3	42	13	97511	1	8204	2	106	2	240	0	26	0	213
8430	3	42	15	97932	0	8226	2	106	2	240	0	26	0	213
8460	3	42	16	98394	0	8227	1	106	2	240	0	26	0	214
8490	3	42	19	98912	0	8227	2	106	2	240	0	26	1	215
8520	3	42	14	99289	0	8227	1	106	2	240	0	26	1	216
8550	3	42	14	99700	1	8227	2	107	2	241	0	26	0	216
8580	3	42	11	100108	1	8230	2	107	2	242	0	26	0	217
8610	2	42	9	100450	0	8232	1	107	1	242	0	26	0	217
8640	1	42	11	100766	1	8232	1	107	1	242	0	26	0	217
8670	2	42	8	101054	0	8245	0	107	1	243	0	26	0	217
8700	2	42	7	101287	0	8258	0	107	0	243	0	26	0	217
8730	1	42	5	101447	0	8258	0	107	0	243	0	26	0	217
8760	1	42	4	101580	0	8258	0	107	1	244	0	26	0	217
8790	1	42	6	101710	0	8258	0	107	0	244	0	26	0	217
8820	1	42	5	101881	0	8258	0	107	0	244	0	26	0	217
8850	1	42	5	102039	0	8260	1	107	1	245	0	26	0	217
8880	0	42	4	102184	0	8269	2	109	1	245	0	26	0	217
8910	1	42	7	102365	0	8269	2	110	3	247	0	26	0	217
8940	1	42	8	102585	0	8269	2	110	2	247	0	26	0	217
8970	1	42	7	102806	0	8269	2	111	2	247	0	26	0	217
9000	1	42	8	103006	0	8269	2	111	2	247	0	26	0	217
9030	1	42	9	103234	0	8269	3	112	2	248	0	26	0	217
9060	2	43	15	103550	0	8271	5	114	2	248	0	26	0	217
9090	2	43	11	103939	0	8271	6	114	4	250	0	26	0	218
9120	2	43	12	104281	0	8271	4	115	5	251	0	26	0	218
9150	2	43	12	104606	0	8271	3	115	4	253	0	26	0	218
9180	2	43	9	104937	0	8271	3	115	4	253	0	26	0	218
9210	2	43	10	105260	0	8272	4	115	4	253	0	26	0	218
9240	2	43	11	105548	0	8272	4	115	4	253	0	26	0	218
9270	2	43	7	105833	0	8272	2	115	2	253	0	26	0	218
9300	2	43	6	106042	0	8272	4	117	2	253	0	26	0	218
9330	2	43	12	106313	0	8272	4	117	3	255	0	26	0	218
9360	2	43	11	106659	0	8272	3	117	3	255	0	26	0	218
9390	1	43	12	107021	0	8276	2	117	2	255	0	26	1	219
9420	1	43	12	107347	0	8276	2	117	3	255	0	26	0	219
9450	2	44	14	107717	0	8278	2	117	3	257	0	26	0	219
9480	3	45	17	108187	0	8279	3	118	4	258	0	26	0	219
9510	3	45	17	108686	0	8289	3	118	3	258	0	26	0	219
9540	3	45	16	109135	0	8295	3	118	3	258	0	26	0	219
9570	4	46	20	109630	0	8295	4	119	3	259	0	26	1	219
9600	5	47	17	110247	0	8295	4	120	2	259	0	26	0	220
9630	5	47	14	110800	1	8306	4	121	3	261	1	27	0	222
9660	4	47	16	111244	2	8350	6	122	5	262	2	28	2	223
9690	4	47	12	111601	2	8409	4	122	4	263	2	28	0	223
9720	4	47	13	111947	2	8468	4	123	4	264	3	29	1	223
9750	4	47	10	112259	1	8512	2	123	2	264	2	29	2	224
9780	4	47	13	112615	2	8567	2	123	2	264	2	29	1	224
9810	4	47	10	112946	2	8645	2	123	3	265	2	29	1	224
9840	4	47	10	113225	2	8705	2	123	3	265	2	29	0	224
9870	4	47	10	113579	2	8771	2	123	3	265	2	29	1	224
9900	4	47	10	113905	2	8831	2	123	3	265	2	29	1	224
9930	4	47	12	114253	1	8869	3	124	3	266	2	29	2	224
9960	4	47	15	114616	2	8911	4	125	4	267	2	29	2	225
9990	3	47	16	114967	0	8930	3	125	3	268	2	29	1	225
10020	2	47	11	115350	1	8934	2	125	2	268	2	29	0	226
10050	2	47	10	115685	1	8948	3	125	2	268	0	29	1	226
10080	2	47	10	115994	1	8974	2	125	2	268	0	29	0	226
10110	2	47	12	116267	0	9000	2	125	2	268	0	29	1	226
10140	2	47	9	116510	1	9023	2	125	2	270	0	29	1	226
10170	2	47	9	116755	1	9052	2	126	2	270	0	29	1	226
10200	2	47	15	117159	1	9083	2	126	4	271	0	29	0	226
10230	2	47	15	117568	1	9113	3	127	4	274	1	30	1	227
10260	2	47	10	117979	1	9143	2	128	3	274	1	30	1	227
10290	2	47	14	118292	1	9174	3	128	4	274	1	30	1	228
10320	3	49	8	118657	0	9204	1	129	2	276	1	30	0	229
10350	3	49	10	118880	1	9229	4	130	4	279	1	30	0	232
10380	3	49	13	119163	0	9243	4	131	4	280	1	30	1	234
10410	3	49	9	119475	1	9268	4	131	3	280	2	31	2	235
10440	3	49	9	119787	0	9298	4	131	5	282	1	31	1	235
10470	2	49	10	120164	0	9298	4	131	3	285	1	31	1	242
10500	2	49	15	120539	0	9301	2	131	3	287	0	31	0	242
10530	2	49	15	120963	0	9301	4	132	3	288	0	31	0	242
10560	2	49	12	121343	0	9301	4	132	2	289	0	31	0	242
10590	2	49	12	121714	0	9301	3	132	3	290	0	31	0	242
10620	2	49	10	122079	0	9308	4	132	6	293	0	31	0	242
10650	2	49	10	122391	1	9308	5	134	4	298	0	31	1	242
10680	2	49	12	122714	1	9345	5	135	4	298	1	32	1	242
10710	2	49	13	123167	1	9376	3	135	4	298	1	32	1	242
10740	2	49	13	123474	2	9418	5	135	2	300	1	32	1	243
10770	2	49	10	123771	1	9452	1	136	2	303	1	32	0	243
10800	2	49	7	124075	1	9483	2	136	3	303	1	32	1	243
10830	2	49	12	124315	1	9513	2	136	3	303	1	32	1	243
10860	2	49	8	124605	1	9543	3	136	3	303	1	32	1	243
10890	1	49	8	124811	2	9573	2	136	3	303	1	32	1	243
10920	2	50	4	124945	0	9583	1	136	2	305	1	32	0	243


==> results_per_sequence_S1_video4.txt <==
Frame	actInst	actCum	estInst0	estCum0	estInst1	estCum1	estInst2	estCum2	estInst3	estCum3	estInst4	estCum4	estInst5	estCum5
0	2	0	0	0	0	0	0	0	0	0	0	0	0	0
30	2	2	0	13	0	10	3	4	4	5	0	0	0	0
60	2	2	0	18	0	22	6	6	5	7	0	0	0	1
90	2	2	0	21	0	25	5	6	4	9	0	0	0	1
120	3	3	0	21	2	49	3	6	4	9	0	0	1	2
150	3	3	0	21	1	71	3	6	4	10	0	0	0	2
180	2	3	0	21	0	83	3	6	4	11	0	0	0	2
210	2	3	0	21	0	95	3	7	4	11	0	0	1	2
240	2	3	0	22	0	101	3	7	4	13	0	0	0	2
270	2	3	3	43	0	103	4	8	4	13	0	0	0	2
300	2	3	2	72	0	116	3	8	5	15	0	0	1	2
330	2	3	0	80	1	129	4	8	5	17	0	0	0	2
360	2	3	0	81	0	153	4	8	5	17	0	0	0	2
390	2	3	0	81	0	157	3	8	5	17	0	0	0	2
420	2	3	0	81	0	171	2	8	4	17	0	0	0	3
450	2	3	1	84	0	187	2	8	5	17	0	0	0	3
480	2	3	0	102	0	199	3	8	5	18	0	0	0	3
510	2	3	0	105	0	204	3	8	5	18	0	0	0	3
540	2	3	0	125	1	211	3	9	4	19	0	0	0	4
570	2	3	1	138	0	252	4	9	3	20	0	0	0	4
600	3	4	2	170	0	263	4	10	4	21	0	0	1	5
630	3	4	2	232	1	273	4	10	4	22	0	0	0	6
660	3	4	1	273	0	289	4	10	5	22	1	1	2	7
690	3	4	2	314	2	335	4	10	4	22	1	1	1	7
720	3	4	1	364	1	365	3	10	5	25	1	1	1	7
750	3	4	1	417	0	374	4	10	6	26	1	1	1	7
780	3	4	3	459	1	396	5	11	4	26	1	1	1	7
810	3	4	1	493	2	439	4	11	4	27	1	1	1	7
840	3	4	1	527	1	485	4	11	5	29	1	1	1	7
870	3	4	1	561	2	513	4	11	5	30	1	1	2	7
900	3	4	0	605	0	555	2	11	3	31	2	2	1	7
930	2	4	2	645	0	574	3	11	5	33	1	2	1	7
960	2	4	1	678	1	594	4	12	4	35	1	2	2	9
990	2	4	1	741	1	645	4	14	4	35	1	2	0	9
1020	2	4	2	819	0	658	4	14	5	36	1	2	0	9
1050	4	6	5	929	1	673	4	15	5	36	1	2	0	9
1080	4	6	5	1082	2	730	4	16	6	38	3	3	2	11
1110	4	6	4	1183	2	775	4	16	5	38	3	4	0	11
1140	5	6	4	1282	2	834	5	17	4	41	2	4	1	12
1170	5	8	3	1382	2	879	4	18	5	42	2	4	2	15
1200	5	8	3	1474	2	944	5	18	4	45	2	4	3	16
1230	5	8	2	1579	3	1020	4	18	6	46	2	4	2	16
1260	5	8	2	1665	3	1082	3	18	5	47	2	4	1	16
1290	4	8	2	1726	2	1147	3	19	3	47	2	4	0	17
1320	4	8	3	1795	2	1200	2	19	3	50	2	4	2	21
1350	4	8	2	1860	1	1245	2	19	4	53	2	4	1	22
1380	3	8	0	1927	1	1277	2	21	3	54	2	5	1	22
1410	3	8	2	1994	2	1307	3	21	6	58	1	5	1	22
1440	3	8	2	2049	1	1339	2	21	4	59	1	5	1	22
1470	2	8	3	2126	1	1370	3	21	4	60	1	5	2	22
1500	3	8	3	2195	1	1404	3	21	4	60	1	5	2	22
1530	3	8	3	2279	1	1436	3	22	4	61	1	5	1	22
1560	2	8	2	2349	0	1461	3	22	4	61	1	5	1	22
1590	2	8	2	2430	0	1483	4	22	3	62	1	5	2	22
1620	3	8	2	2499	2	1521	3	22	5	62	2	6	2	23
1650	3	8	2	2564	3	1584	3	22	5	64	2	6	2	23
1680	3	8	2	2630	3	1664	3	22	4	64	2	6	2	25
1710	3	8	3	2704	2	1753	4	24	4	66	3	7	3	25
1740	3	8	2	2772	2	1812	3	24	4	70	3	7	3	26
1770	1	8	1	2815	2	1862	2	24	4	72	3	7	1	28
1800	1	8	1	2859	1	1903	3	24	4	72	1	7	1	29
1830	1	8	3	2924	1	1934	3	24	7	75	2	8	0	29
1860	1	8	3	3000	1	1960	4	25	6	75	2	8	1	29
1890	1	8	1	3048	1	1990	4	25	6	77	2	8	1	29
1920	1	8	1	3082	1	2024	5	28	6	77	2	8	1	29
1950	1	8	3	3136	1	2056	2	28	5	78	2	8	2	30
1980	1	8	2	3176	1	2086	3	28	3	80	2	8	1	31
2010	1	8	1	3241	0	2101	2	29	4	82	2	8	0	31
2040	0	8	2	3288	0	2102	1	29	5	83	0	8	0	32
2070	0	8	2	3339	0	2104	2	29	4	84	0	8	0	32
2100	0	8	2	3393	0	2104	3	29	3	84	0	8	0	32
2130	0	8	2	3446	0	2104	3	29	5	85	0	8	0	32
2160	0	8	2	3506	0	2105	1	29	3	87	0	8	0	32
2190	0	8	2	3566	0	2105	2	29	3	88	0	8	0	32
2220	0	8	2	3626	0	2107	2	29	4	88	0	8	0	32
2250	0	8	2	3684	0	2107	3	30	3	88	0	8	0	32
2280	0	8	2	3736	0	2107	3	30	4	91	0	8	0	32
2310	1	9	4	3812	0	2108	3	31	5	94	0	8	0	33
2340	1	9	4	3922	0	2110	4	32	5	97	0	8	1	33
2370	1	9	0	3987	1	2111	4	33	4	99	0	8	1	34
2400	1	9	3	4047	0	2114	3	35	4	101	0	8	0	34
2430	1	9	5	4156	0	2117	4	36	5	104	0	8	0	34
2460	1	9	4	4274	0	2126	5	36	5	104	0	8	0	34
2490	1	9	3	4392	0	2134	5	36	5	104	0	8	0	35
2520	1	9	4	4483	1	2151	4	36	5	106	0	8	0	35
2550	1	9	4	4606	1	2175	4	36	4	106	1	9	0	36
2580	1	9	4	4662	0	2183	5	36	5	109	1	9	0	36
2610	1	9	4	4787	1	2187	4	37	4	109	1	9	1	37
2640	1	9	2	4894	0	2201	4	37	4	110	1	9	1	37
2670	1	9	7	5030	1	2217	4	37	3	110	1	9	1	37
2700	1	9	5	5191	0	2239	3	37	4	112	1	9	1	37
2730	1	9	3	5298	1	2260	4	37	5	114	1	9	1	37
2760	2	10	2	5383	1	2283	4	37	4	115	1	9	1	37
2790	3	11	3	5441	1	2304	3	37	3	117	1	9	1	38
2820	3	11	1	5492	1	2336	2	37	4	117	1	9	1	38
2850	3	11	2	5530	1	2368	3	37	3	117	1	9	1	39
2880	3	11	1	5574	1	2398	3	38	4	117	1	9	1	39
2910	3	11	1	5604	1	2441	3	39	3	117	1	9	1	40
2940	2	11	0	5613	0	2453	2	39	3	117	1	9	0	40
2970	2	11	0	5614	0	2459	2	39	3	118	0	9	0	40
3000	3	12	0	5614	1	2496	3	40	3	119	0	9	1	40
3030	3	12	0	5620	2	2546	5	42	3	121	0	9	1	40
3060	3	12	0	5628	1	2572	3	42	3	121	0	9	1	40
3090	3	12	0	5640	0	2591	5	43	4	123	1	10	1	40
3120	3	12	1	5646	0	2593	5	43	5	123	1	10	0	40
3150	4	13	0	5690	1	2615	3	43	5	125	1	10	1	40
3180	3	13	1	5741	1	2644	4	43	3	125	1	10	1	40
3210	3	13	3	5801	1	2666	5	43	5	128	1	10	0	40
3240	3	13	4	5887	0	2697	5	43	5	128	1	10	1	40
3270	3	13	6	5981	1	2716	6	44	6	128	1	10	0	40
3300	3	13	3	6095	2	2766	3	44	7	130	1	10	0	40
3330	3	13	3	6201	2	2817	4	44	5	131	1	10	0	41
3360	3	13	4	6278	2	2880	5	44	4	131	1	10	1	41
3390	3	13	1	6334	1	2914	5	44	3	131	1	10	0	41
3420	2	13	1	6364	2	2945	2	44	4	133	1	10	1	42
3450	3	13	2	6410	2	2986	3	44	5	135	2	11	2	44
3480	2	13	2	6477	2	3042	1	46	4	138	4	13	1	51
3510	2	13	1	6528	1	3079	3	46	2	138	3	13	1	52
3540	1	13	1	6558	1	3111	3	46	5	139	2	13	0	53
3570	2	15	1	6588	1	3141	3	46	4	139	2	13	0	53
3600	1	15	2	6618	1	3171	3	46	3	139	2	13	0	53
3630	1	15	1	6651	1	3204	3	46	3	140	1	13	1	53
3660	1	15	1	6681	0	3238	3	46	4	142	1	13	0	54
3690	2	15	1	6711	1	3264	2	47	4	142	1	13	0	54
3720	2	16	2	6743	1	3296	2	49	4	143	1	13	0	54
3750	1	16	0	6758	0	3305	2	49	4	147	1	13	0	54
3780	1	16	0	6759	0	3309	3	50	3	147	0	13	1	55
3810	1	16	0	6763	0	3309	2	50	3	147	0	13	0	55
3840	1	16	0	6763	0	3310	2	50	2	147	0	13	1	55
3870	1	16	0	6768	0	3316	1	50	2	148	0	13	1	55
3900	1	16	2	6802	0	3321	1	50	2	148	0	13	1	55
3930	1	16	1	6840	1	3330	2	50	2	148	0	13	1	56
3960	2	17	2	6890	1	3349	2	50	2	150	0	13	0	56
3990	2	17	2	6951	0	3377	2	50	3	151	0	13	0	56
4020	4	19	2	7008	1	3411	2	50	4	152	0	13	1	56
4050	4	19	3	7077	1	3442	2	50	2	156	1	14	1	57
4080	3	19	2	7159	2	3476	2	51	5	158	1	14	2	57
4110	4	19	2	7223	1	3524	2	51	2	161	1	14	1	57
4140	4	19	2	7283	1	3561	3	51	5	166	1	14	2	59
4170	3	19	2	7344	1	3594	3	53	5	167	1	14	1	59
4200	4	19	3	7423	1	3627	4	54	7	169	2	15	1	59
4230	4	19	2	7499	1	3664	4	54	4	171	2	15	1	59
4260	4	19	2	7565	0	3694	4	54	5	172	2	15	0	59
4290	4	20	1	7589	1	3695	4	55	4	172	2	15	0	59
4320	4	20	1	7629	0	3699	3	55	4	173	0	15	0	59
4350	4	20	1	7682	0	3703	4	55	4	173	0	15	0	59
4380	4	20	1	7707	0	3707	3	55	3	174	0	15	0	59
4410	3	20	1	7737	0	3707	3	55	3	174	0	15	0	61
4440	3	20	1	7768	0	3709	3	55	3	174	0	15	0	61
4470	3	20	1	7799	0	3722	3	55	3	175	0	15	0	61
4500	4	20	1	7834	1	3724	3	55	6	178	0	15	2	61
4530	4	20	3	7870	0	3730	2	55	3	178	0	15	0	62
4560	5	20	3	7941	0	3730	2	55	3	178	0	15	2	62
4590	5	20	3	8049	1	3744	3	55	4	179	2	17	2	63
4620	5	20	2	8129	1	3752	2	56	3	179	2	17	2	64
4650	4	20	2	8216	1	3802	2	56	2	179	2	17	2	65
4680	4	20	2	8279	2	3849	3	56	4	180	2	17	2	65
4710	4	20	2	8379	1	3907	3	56	2	181	2	17	2	65
4740	3	20	3	8476	3	3948	2	56	3	182	2	17	0	66
4770	3	20	3	8555	3	3996	2	56	3	182	2	17	1	66
4800	4	20	2	8630	3	4043	2	56	6	185	2	17	1	66
4830	4	20	4	8713	2	4120	3	56	4	186	3	18	1	67
4860	5	20	4	8847	3	4209	3	57	5	187	3	18	2	68
4890	4	20	4	8970	3	4289	3	57	4	189	3	18	3	70
4920	4	20	4	9115	2	4377	2	57	4	189	3	18	2	70
4950	4	20	4	9224	3	4468	2	57	3	190	3	19	2	74
4980	4	20	6	9383	3	4557	4	58	4	192	3	19	2	74
5010	3	20	4	9544	2	4617	5	59	3	192	3	19	1	74
5040	3	20	5	9698	0	4649	5	59	3	193	2	19	0	74
5070	4	21	3	9837	2	4690	3	59	4	193	2	19	2	74
5100	4	22	2	9932	1	4743	3	60	2	194	2	19	2	74
5130	3	22	2	10006	2	4791	5	61	3	196	3	20	2	75
5160	4	22	2	10078	3	4848	4	61	4	199	3	20	1	75
5190	4	22	3	10147	0	4901	4	62	4	200	3	20	2	76
5220	3	22	3	10239	2	4936	3	62	5	201	2	20	2	78
5250	3	22	5	10384	1	4977	5	65	5	204	3	22	1	80
5280	3	22	2	10504	2	5020	4	65	6	206	2	22	3	80
5310	3	22	4	10636	1	5054	4	66	4	206	2	22	2	82
5340	3	22	3	10733	2	5089	4	66	3	208	2	22	2	84
5370	3	22	5	10882	0	5117	7	67	4	210	2	22	1	84
5400	2	22	4	11008	0	5124	5	67	4	210	1	22	0	84
5430	1	22	3	11107	0	5128	5	67	4	210	0	22	0	85
5460	1	22	3	11212	0	5130	6	67	5	212	0	22	0	86
5490	1	22	4	11330	0	5135	6	67	5	212	0	22	0	86
5520	1	22	3	11437	0	5137	6	67	5	212	0	22	0	86
5550	1	22	1	11501	0	5137	5	67	4	212	0	22	0	86
5580	1	22	3	11616	0	5138	6	67	4	212	0	22	0	86
5610	1	22	1	11672	0	5138	6	68	5	213	0	22	0	86
5640	1	22	3	11719	0	5144	6	68	5	213	0	22	0	87
5670	1	22	1	11770	0	5144	6	68	5	214	0	22	0	87
5700	1	22	2	11803	0	5144	5	68	5	214	0	22	0	87
5730	2	23	5	11857	1	5147	4	68	4	214	0	22	0	87
5760	2	23	4	11946	1	5179	5	69	6	216	1	23	0	87
5790	2	23	4	12084	1	5210	6	70	6	218	1	23	0	88
5820	2	23	4	12188	2	5244	6	70	8	219	3	24	1	90
5850	2	23	2	12256	2	5278	5	70	5	220	3	25	1	90
5880	2	23	2	12323	2	5341	4	70	6	221	3	25	1	91
5910	2	23	2	12401	2	5404	2	70	5	222	3	25	2	91
5940	2	23	4	12485	2	5465	4	70	4	225	3	26	1	92
5970	2	23	4	12597	1	5522	4	70	5	228	3	26	0	92
6000	1	23	1	12681	1	5552	4	70	3	228	3	26	1	93
6030	0	23	1	12722	0	5565	2	70	3	230	1	26	0	95
6060	0	23	0	12743	0	5567	1	70	3	232	0	26	0	95
6090	0	23	1	12758	0	5569	2	70	3	232	0	26	0	95
6120	0	23	0	12788	0	5571	2	70	3	233	0	26	0	95
6150	0	23	2	12833	0	5575	4	71	3	233	0	26	0	95
6180	0	23	1	12881	0	5575	3	72	5	235	0	26	0	95
6210	0	23	3	12937	0	5575	3	72	4	236	0	26	0	95
6240	0	23	2	13010	0	5576	4	72	3	237	0	26	0	95
6270	0	23	2	13061	0	5580	3	72	3	237	0	26	0	95
6300	0	23	1	13116	1	5581	3	72	4	237	0	26	0	96
6330	1	24	1	13160	0	5584	5	73	5	238	0	26	0	96
6360	1	24	1	13181	0	5594	5	73	5	238	0	26	0	96
6390	2	25	4	13231	0	5596	5	74	5	239	0	26	0	97
6420	2	25	2	13299	1	5601	6	75	4	239	0	26	0	98
6450	2	25	3	13375	1	5620	5	75	5	240	0	26	0	98
6480	2	25	5	13503	0	5629	5	76	3	240	0	26	0	99
6510	2	25	5	13675	1	5654	3	76	3	240	1	27	0	99
6540	2	25	4	13786	2	5687	5	76	5	242	1	27	0	99
6570	2	25	4	13893	0	5719	5	76	5	242	1	27	0	99
6600	2	25	2	13959	1	5744	5	76	5	242	2	28	1	99
6630	2	25	3	14043	0	5778	3	76	3	243	2	28	0	99
6660	2	25	6	14146	2	5833	2	76	2	245	2	28	1	99
6690	2	25	2	14237	2	5887	2	76	3	246	2	28	2	100
6720	2	25	3	14329	2	5947	2	76	2	246	2	28	2	100
6750	2	25	3	14398	2	6014	3	77	3	248	2	28	1	100
6780	2	25	2	14486	2	6070	4	79	3	248	2	28	1	100
6810	2	25	2	14561	1	6125	4	81	2	251	2	28	1	100
6840	1	25	3	14603	1	6160	2	81	2	253	2	28	1	101
6870	1	25	2	14675	1	6195	3	81	3	254	1	28	1	101
6900	1	25	1	14743	0	6208	2	81	2	254	1	28	1	101
6930	1	25	1	14778	1	6225	3	81	2	254	1	28	1	101
6960	1	25	1	14831	1	6242	2	82	4	257	1	28	1	102
6990	2	26	2	14865	1	6256	4	83	3	261	1	28	0	102
7020	1	26	0	14885	0	6266	3	84	3	262	1	28	0	102
7050	1	26	0	14885	0	6270	3	84	3	262	0	28	0	102
7080	1	26	0	14885	0	6271	3	84	4	263	0	28	0	102
7110	1	26	0	14887	0	6271	3	84	3	263	0	28	0	102
7140	1	26	0	14891	0	6274	2	84	5	264	0	28	0	102
7170	1	26	0	14894	0	6274	3	84	4	264	0	28	0	102
7200	1	26	0	14894	0	6279	3	85	4	264	0	28	0	102
7230	1	26	0	14894	0	6281	4	85	4	264	0	28	0	102
7260	1	26	0	14894	0	6282	3	85	4	264	0	28	0	103
7290	2	27	0	14906	0	6283	4	85	4	265	0	28	0	103
7320	2	27	1	14917	0	6285	4	85	3	265	0	28	0	103
7350	1	27	0	14937	0	6287	3	85	4	266	0	28	0	103
7380	1	27	0	14937	1	6287	3	85	3	267	0	28	0	103
7410	2	28	0	14937	0	6295	3	85	4	269	0	28	0	103
7440	2	28	0	14942	0	6299	3	85	2	269	0	28	0	103
7470	3	29	0	14951	0	6313	3	86	3	270	0	28	0	103
7500	3	29	0	14954	0	6318	3	86	2	270	0	28	0	103
7530	3	29	0	14954	0	6318	1	86	3	271	0	28	0	103
7560	3	29	0	14954	0	6318	2	86	3	271	0	28	1	104
7590	3	29	0	14954	0	6318	3	87	3	271	0	28	0	104
7620	3	29	0	14957	0	6322	2	87	2	271	0	28	0	105
7650	4	30	0	14964	0	6327	3	87	3	272	0	28	0	105
7680	4	30	0	14967	1	6334	4	88	3	273	0	28	1	106
7710	5	31	2	14970	0	6347	4	89	3	273	0	28	0	106
7740	5	31	1	14974	1	6364	4	90	6	276	0	28	1	106
7770	5	31	0	14980	1	6395	3	90	4	276	0	28	0	106
7800	5	31	1	14996	1	6419	3	90	4	276	1	29	0	107
7830	5	31	1	15027	0	6443	4	90	3	277	1	29	0	108
7860	5	31	1	15077	1	6464	3	90	3	278	1	29	1	108
7890	5	31	2	15127	1	6488	5	91	6	281	1	29	2	108
7920	5	31	2	15190	0	6507	3	92	5	281	2	30	0	110
7950	5	31	2	15258	1	6518	3	92	4	281	2	30	1	110
7980	5	31	1	15328	1	6548	4	92	6	282	3	31	1	111
8010	5	31	2	15414	1	6583	3	93	5	283	3	31	1	113
8040	5	31	3	15499	1	6618	2	93	6	283	2	31	2	114
8070	5	31	7	15630	0	6640	7	95	6	285	2	31	1	115
8100	4	31	3	15753	0	6641	5	95	6	285	1	31	1	116
8130	4	31	4	15872	0	6641	4	95	5	285	0	31	2	118
8160	4	31	3	15988	0	6643	2	95	4	285	0	31	1	118
8190	4	31	4	16106	1	6650	3	95	4	285	1	32	0	118
8220	3	31	2	16225	0	6655	3	95	3	285	2	33	1	118
8250	2	31	3	16325	0	6657	3	95	2	285	2	33	1	118
8280	3	31	1	16374	0	6670	2	95	2	285	2	33	1	118
8310	3	31	2	16407	0	6681	2	95	1	285	2	33	1	118
8340	3	31	2	16463	2	6695	1	95	1	285	2	33	1	118
8370	4	32	1	16514	1	6727	3	96	2	287	2	33	1	118
8400	5	32	1	16569	1	6733	2	96	2	289	1	33	2	119
8430	6	33	2	16607	2	6752	4	97	4	292	1	33	1	119
8460	6	33	2	16659	1	6784	3	98	3	293	1	33	0	119
8490	6	33	2	16706	1	6821	4	99	3	293	1	33	0	120
8520	5	33	1	16761	0	6851	3	99	3	294	0	33	0	121
8550	5	33	2	16804	1	6878	3	99	3	294	0	33	1	121
8580	5	33	3	16888	1	6908	4	99	3	294	1	33	1	122
8610	5	33	2	16968	1	6936	2	100	4	296	1	34	1	123
8640	4	33	3	17090	2	6975	3	101	3	296	1	34	1	124
8670	5	33	4	17218	3	7057	3	101	4	297	2	35	0	126
8700	4	33	4	17363	3	7138	2	101	3	298	2	35	2	127
8730	5	33	6	17519	2	7232	3	101	4	298	2	35	2	127
8760	5	33	5	17705	3	7313	4	101	4	299	3	36	3	128
8790	4	33	5	17829	4	7402	4	102	4	299	3	36	3	129
8820	4	33	5	17998	2	7487	4	102	4	299	3	36	1	129
8850	4	33	4	18129	2	7543	3	102	3	299	4	37	2	129
8880	4	33	3	18223	1	7595	2	102	3	300	3	37	2	129
8910	4	33	2	18288	2	7631	3	103	3	302	3	37	2	129
8940	3	33	3	18360	2	7669	3	103	3	303	2	37	1	129
8970	3	33	3	18455	2	7729	3	103	3	304	2	37	1	129
9000	4	33	4	18569	2	7775	4	104	4	306	3	38	2	130
9030	3	33	3	18680	1	7841	5	105	3	307	4	39	1	132
9060	2	33	2	18747	2	7896	2	105	2	307	2	39	2	132
9090	2	33	2	18815	3	7962	2	105	3	310	2	39	2	134
9120	2	33	1	18900	2	8034	3	108	2	310	2	39	1	134
9150	1	33	1	18936	1	8069	1	108	1	310	1	39	0	136
9180	1	33	1	18970	1	8106	2	109	2	311	1	39	1	136
9210	1	33	1	19001	1	8137	1	109	3	312	1	39	1	137
9240	0	33	0	19017	0	8147	2	110	2	314	1	39	0	137
9270	0	33	0	19025	0	8150	2	110	3	315	0	39	0	137
9300	0	33	0	19066	0	8151	3	111	3	315	0	39	0	137
9330	0	33	1	19080	0	8152	1	111	4	317	0	39	0	137
9360	0	33	3	19115	0	8152	2	111	4	317	0	39	0	137
9390	0	33	1	19152	0	8152	4	112	4	317	0	39	0	137
9420	0	34	0	19169	0	8152	4	112	3	317	0	39	0	138
9450	0	34	0	19180	0	8157	4	113	3	317	0	39	0	138
9480	0	34	2	19204	0	8160	4	113	3	318	0	39	0	138
9510	0	34	1	19248	0	8167	6	114	4	320	0	39	0	138
9540	0	34	0	19264	0	8172	5	114	5	322	0	39	0	138
9570	0	34	0	19294	0	8176	5	115	4	322	0	39	0	139
9600	0	34	0	19304	0	8179	5	116	4	323	0	39	0	139
9630	0	34	2	19323	0	8179	5	116	6	327	0	39	0	140
9660	0	34	2	19350	1	8183	4	116	4	329	0	39	0	140
9690	0	34	1	19390	0	8200	3	116	5	329	0	39	0	140
9720	0	34	1	19416	0	8223	3	116	2	329	0	39	0	141
9750	0	34	2	19438	0	8223	3	118	3	331	0	39	0	141
9780	0	34	4	19514	0	8225	3	118	4	331	0	39	0	141
9810	0	34	3	19575	0	8228	3	118	4	333	0	39	0	141
9840	0	34	4	19641	0	8231	3	118	5	334	0	39	0	141
9870	0	34	1	19713	0	8234	3	119	5	334	0	39	0	141
9900	0	34	2	19790	0	8236	4	119	4	335	0	39	0	141
9930	0	34	4	19866	1	8237	3	119	4	335	0	39	0	141
9960	0	34	2	19922	0	8246	3	119	3	335	0	39	0	141
9990	0	34	2	19974	0	8246	3	119	4	337	0	39	0	141
10020	0	34	0	20008	0	8251	3	119	4	337	0	39	0	141
10050	0	34	3	20032	0	8255	4	119	4	339	0	39	0	141
10080	2	36	0	20062	0	8263	2	120	4	339	0	39	0	141
10110	1	36	1	20089	0	8265	2	120	4	340	0	39	0	141
10140	1	36	1	20112	0	8267	3	120	3	340	0	39	0	141
10170	2	36	0	20113	0	8274	3	120	3	341	0	39	0	141
10200	2	36	0	20113	0	8293	3	120	4	342	0	39	1	142
10230	3	37	0	20115	0	8298	3	121	5	344	0	39	0	142
10260	3	38	0	20115	0	8303	1	121	4	344	0	39	0	143
10290	3	38	0	20116	1	8332	1	121	3	344	0	39	1	144
10320	5	38	1	20119	0	8345	3	121	4	346	0	39	1	144
10350	6	39	1	20167	0	8346	3	121	4	346	0	39	0	146
10380	6	39	2	20227	1	8352	2	121	3	346	0	39	0	147
10410	4	39	1	20281	1	8399	2	121	2	346	0	39	2	148
10440	5	39	2	20330	1	8454	2	121	4	347	0	39	2	148
10470	5	39	2	20402	0	8485	2	121	2	348	0	39	2	149
10500	5	39	3	20495	4	8536	3	121	4	352	1	40	1	150
10530	5	39	5	20592	2	8602	2	121	4	352	1	40	1	150
10560	5	39	3	20690	2	8661	2	121	4	352	2	41	0	150
10590	5	39	3	20781	3	8691	2	121	3	352	2	41	0	150
10620	6	39	3	20880	3	8773	2	121	4	353	2	41	1	150
10650	6	39	4	20975	3	8881	2	121	4	354	2	41	2	150
10680	5	39	3	21078	4	8987	1	121	2	355	3	42	2	151
10710	5	39	3	21130	2	9055	1	121	2	356	3	42	1	151
10740	6	39	3	21235	3	9139	2	121	4	360	3	42	3	153
10770	6	39	5	21366	4	9244	3	122	3	361	4	43	2	153
10800	5	39	6	21529	3	9348	3	122	3	362	5	44	2	153
10830	5	39	5	21696	4	9440	2	122	3	363	3	45	1	155
10860	5	39	4	21827	3	9538	2	122	5	364	4	46	2	155
10890	4	39	4	21949	3	9633	3	122	4	364	4	46	3	155
10920	4	39	5	22060	2	9718	2	122	4	364	4	46	0	155
10950	3	39	3	22172	3	9786	2	122	3	365	3	46	3	159
10980	4	39	3	22278	3	9873	2	122	4	365	3	46	2	159
11010	3	39	3	22369	3	9962	2	123	4	365	3	46	1	159
11040	5	40	3	22445	2	10026	2	123	4	367	3	46	1	159
11070	5	40	3	22535	2	10087	4	124	4	369	3	46	1	160
11100	4	40	2	22614	1	10120	3	124	4	370	3	46	0	161
11130	3	40	1	22647	1	10151	2	124	3	370	1	46	1	161
11160	3	40	1	22677	1	10181	2	124	3	371	1	46	0	161
11190	3	40	1	22710	1	10219	3	124	4	372	1	46	1	162
11220	3	40	3	22743	1	10250	3	124	3	373	1	46	0	162
11250	3	40	0	22783	0	10279	2	124	3	375	1	46	1	162


==> results_per_sequence_S1_video5.txt <==
Frame	actInst	actCum	estInst0	estCum0	estInst1	estCum1	estInst2	estCum2	estInst3	estCum3	estInst4	estCum4	estInst5	estCum5
0	1	0	5	0	1	0	0	0	0	0	0	0	0	0
30	1	1	5	132	1	33	1	1	1	1	1	1	0	1
60	1	1	4	221	0	39	0	1	0	1	1	1	0	1
90	0	1	2	305	0	39	0	1	0	1	0	1	0	1
120	0	1	2	381	0	39	0	1	0	1	0	1	0	1
150	0	1	3	479	0	39	0	1	0	1	0	1	0	1
180	0	1	5	550	1	39	0	1	0	1	0	1	0	1
210	0	1	4	676	0	41	1	2	0	2	0	1	0	1
240	1	2	5	816	1	56	1	2	1	2	1	2	1	2
270	1	2	3	940	1	88	1	2	1	2	1	2	1	2
300	1	2	5	1060	1	108	1	2	1	2	1	2	1	2
330	1	2	5	1217	0	136	1	2	1	2	1	2	1	2
360	1	2	7	1402	0	141	1	2	1	2	1	2	1	2
390	1	2	8	1588	0	143	1	2	1	2	1	2	0	2
420	0	2	5	1769	0	143	1	2	1	2	1	2	1	2
450	1	3	13	2033	0	143	2	3	2	3	0	2	1	3
480	1	3	5	2311	0	154	2	3	2	3	0	2	1	3
510	1	3	4	2435	1	176	2	3	2	3	0	2	1	3
540	1	3	4	2599	1	206	1	3	2	3	1	3	1	3
570	1	3	6	2730	3	239	1	3	2	3	1	3	1	3
600	2	3	5	2901	1	277	2	3	2	3	1	3	1	3
630	2	3	6	3053	1	305	2	3	2	3	1	3	0	3
660	2	3	8	3240	1	335	2	3	2	3	1	3	0	3
690	2	3	6	3453	1	372	2	3	2	3	1	3	1	3
720	2	3	7	3654	1	414	2	3	2	3	2	4	1	3
750	2	3	11	3880	1	445	2	3	2	3	2	4	1	3
780	1	3	5	4073	1	475	2	3	3	4	2	4	1	3
810	1	3	6	4252	1	506	2	3	3	4	1	4	0	3
840	1	3	4	4429	1	537	2	3	2	4	1	4	0	4
870	1	3	7	4587	1	567	2	3	2	5	1	4	1	5
900	1	3	4	4731	1	600	2	3	3	5	1	4	0	5
930	0	3	5	4838	0	607	1	3	1	5	1	4	0	6
960	0	3	5	4990	0	607	1	3	1	5	0	4	0	6
990	0	3	8	5179	0	607	1	3	1	5	0	4	0	6
1020	0	3	6	5366	0	607	1	3	1	5	0	4	0	6
1050	1	3	6	5550	0	610	2	4	2	6	0	4	0	6
1080	1	3	6	5730	0	612	2	4	2	6	0	4	0	7
1110	1	3	7	5946	0	615	2	4	2	6	0	4	0	8
1140	1	3	7	6112	1	632	3	5	3	7	1	5	0	9
1170	1	3	6	6314	1	662	3	5	3	7	1	5	0	9
1200	1	3	7	6514	0	685	3	5	3	7	1	5	0	9
1230	0	3	7	6707	1	691	3	5	3	7	1	5	0	9
1260	0	3	6	6894	0	694	3	5	3	7	0	5	0	9
1290	0	3	11	7074	0	695	3	5	3	7	0	5	0	9
1320	0	3	10	7356	0	698	3	5	3	7	0	5	0	9
1350	0	3	8	7622	0	698	3	5	3	8	0	5	0	9
1380	0	3	4	7925	0	698	3	5	3	8	0	5	0	9
1410	0	3	5	8058	0	698	3	5	3	8	0	5	0	9
1440	1	3	9	8251	0	700	3	5	3	8	0	5	0	9
1470	1	3	9	8460	0	701	3	5	3	8	0	5	0	9
1500	1	3	5	8622	0	701	2	5	2	8	0	5	0	9
1530	0	3	6	8726	0	707	2	5	3	8	0	5	0	9
1560	0	3	6	8904	0	707	3	6	3	8	0	5	0	9
1590	0	3	5	9115	0	708	3	6	3	10	0	5	0	9
1620	0	3	5	9262	0	710	3	6	3	10	0	5	0	9
1650	0	3	4	9426	0	713	2	6	3	11	0	5	0	9
1680	0	3	7	9641	1	722	2	6	3	14	0	5	0	9
1710	0	3	7	9885	1	733	3	6	3	14	0	5	1	9
1740	0	3	13	10099	0	746	3	6	3	14	0	5	0	10
1770	1	3	12	10393	0	755	3	7	4	16	0	5	0	10
1800	1	3	7	10675	0	758	3	7	3	16	0	5	0	10
1830	2	4	10	11041	0	780	3	7	3	16	0	5	1	11
1860	2	4	12	11362	1	819	2	7	3	17	1	6	0	11
1890	2	4	10	11657	1	852	2	7	3	18	1	6	1	11
1920	2	4	4	11872	0	853	2	7	2	18	1	6	0	11
1950	2	4	7	12025	0	853	2	7	2	18	1	6	0	11
1980	2	4	4	12191	0	853	2	7	2	18	1	6	0	11
2010	1	4	4	12307	0	853	2	7	2	18	1	6	0	11
2040	1	4	6	12418	0	853	2	7	2	18	1	6	0	11
2070	1	4	8	12554	0	853	2	7	2	18	0	6	0	11
2100	1	4	7	12752	1	864	2	7	2	18	1	7	0	11
2130	1	4	7	12969	0	890	2	7	2	18	1	7	1	11
2160	2	5	5	13143	0	892	2	8	2	19	1	7	1	12
2190	2	5	6	13298	0	894	2	8	2	19	1	7	1	12
2220	2	5	10	13481	1	909	2	8	2	19	1	7	1	12
2250	1	5	6	13713	0	923	1	8	1	19	1	7	0	12
2280	1	5	8	13861	1	924	1	8	1	19	1	7	0	12
2310	1	5	4	14058	1	952	1	8	1	20	1	7	0	12
2340	0	5	5	14271	2	982	1	8	1	20	0	7	0	12
2370	1	5	5	14464	1	1014	1	8	1	20	0	7	0	12
2400	1	5	11	14651	1	1063	2	9	1	20	1	8	1	12
2430	1	5	8	14930	1	1097	2	9	2	21	1	8	0	12
2460	2	6	12	15189	1	1128	2	9	2	21	2	9	2	13
2490	1	6	3	15438	1	1159	2	9	2	21	2	9	1	13
2520	2	6	8	15738	0	1191	2	9	2	21	2	9	0	13
2550	0	6	10	15965	0	1205	2	9	2	22	2	9	0	13
2580	0	6	7	16266	0	1205	2	9	2	22	1	9	0	13
2610	0	6	9	16477	0	1206	2	9	2	22	1	9	0	13
2640	1	6	9	16698	0	1206	2	9	2	22	0	9	0	14
2670	2	6	11	16989	1	1226	3	10	3	23	1	10	0	15
2700	1	6	6	17279	1	1257	3	10	3	25	1	10	0	15
2730	1	6	8	17460	1	1288	3	10	3	25	1	10	1	18
2760	0	6	4	17670	0	1295	2	10	2	26	1	10	1	19
2790	0	6	9	17921	0	1295	2	10	2	26	0	10	0	19
2820	0	6	10	18207	0	1295	2	10	2	26	0	10	0	19
2850	0	6	6	18417	0	1295	2	10	2	26	0	10	1	19
2880	1	6	4	18617	0	1296	2	10	2	26	0	10	0	19
2910	0	6	15	18866	0	1297	2	10	2	26	0	10	0	19
2940	0	6	5	19081	0	1297	2	10	2	27	0	10	0	19
2970	0	6	3	19382	0	1298	2	10	2	27	0	10	0	19
3000	0	6	4	19606	0	1298	2	10	2	28	0	10	0	19
3030	0	6	9	19816	0	1300	2	10	2	28	0	10	0	19
3060	0	6	7	20067	0	1300	2	10	2	28	0	10	0	19
3090	0	6	9	20320	0	1301	3	11	2	28	0	10	0	19
3120	1	7	10	20572	0	1306	2	11	2	28	0	10	0	19
3150	2	8	7	20809	0	1308	1	12	2	30	0	10	0	19
3180	4	8	10	21104	0	1308	3	12	3	32	0	10	0	20
3210	2	8	13	21376	1	1314	2	12	2	32	0	10	0	20
3240	2	8	7	21678	1	1349	2	12	2	32	0	10	0	21
3270	2	8	9	21835	0	1371	2	12	2	32	0	10	0	22
3300	2	8	14	22120	0	1374	2	12	2	32	0	10	0	22
3330	2	8	14	22465	0	1374	2	12	2	32	0	10	1	22
3360	2	8	7	22802	0	1379	2	12	2	32	0	10	1	22
3390	2	8	5	23041	0	1380	3	13	3	33	0	10	2	22
3420	2	8	7	23232	0	1382	3	13	3	33	0	10	0	22
3450	2	8	5	23406	0	1399	1	13	3	33	0	10	1	23
3480	2	8	5	23556	0	1404	2	13	3	34	0	10	0	24
3510	2	8	4	23720	1	1427	3	14	3	34	0	10	0	24
3540	2	8	6	23924	1	1450	3	14	3	35	0	10	0	26
3570	2	8	8	24112	1	1464	3	14	3	35	0	10	1	26
3600	2	8	12	24330	0	1494	3	14	3	35	1	11	2	27
3630	2	9	6	24589	0	1498	2	14	2	35	1	11	1	27
3660	3	10	7	24837	0	1498	2	14	2	35	1	11	1	27
3690	3	10	7	25070	3	1532	3	14	3	36	2	12	2	27
3720	3	10	12	25416	2	1587	3	14	3	36	2	12	1	27
3750	3	10	8	25703	2	1632	3	14	3	36	2	12	1	27
3780	3	10	10	25998	2	1688	3	14	3	36	2	12	2	28
3810	3	10	10	26247	0	1743	3	14	3	36	2	12	1	28
3840	3	10	7	26488	2	1760	3	14	3	36	2	12	3	28
3870	3	10	4	26682	1	1797	3	14	3	36	2	12	0	35
3900	2	10	5	26852	1	1827	2	14	2	36	2	12	1	37
3930	2	10	5	27048	0	1854	2	14	2	36	1	12	1	39
3960	2	10	5	27250	0	1854	2	14	2	36	0	12	0	39
3990	2	10	3	27362	0	1854	2	14	1	36	0	12	0	39
4020	1	10	3	27450	0	1854	1	14	1	36	0	12	0	39
4050	1	10	2	27542	0	1854	1	14	1	36	0	12	0	39
4080	1	10	3	27625	0	1854	1	14	1	36	0	12	0	39
4110	1	10	3	27726	0	1854	1	14	1	36	0	12	0	39
4140	1	10	5	27855	0	1854	1	14	1	36	0	12	0	39
4170	1	10	2	27984	0	1854	1	14	1	36	0	12	0	39
4200	1	10	4	28079	0	1855	1	14	1	36	0	12	0	40
4230	1	10	4	28220	0	1855	2	15	1	36	0	12	0	40
4260	1	10	4	28335	0	1855	2	16	2	37	0	12	0	40
4290	1	10	7	28528	0	1857	2	16	2	37	0	12	0	40
4320	1	10	7	28678	0	1863	2	16	2	38	0	12	0	40
4350	1	10	6	28830	0	1865	2	16	2	38	0	12	0	40
4380	1	10	6	29019	0	1866	2	16	2	38	0	12	1	41
4410	1	10	2	29161	0	1866	2	16	2	38	0	12	1	41
4440	1	10	6	29292	0	1869	2	16	2	38	0	12	0	41
4470	1	10	5	29501	1	1880	2	16	2	38	1	12	1	41
4500	1	10	7	29694	1	1909	2	16	2	38	1	13	1	41
4530	1	10	8	29876	1	1939	2	16	2	38	1	13	0	41
4560	1	10	7	30083	2	1970	2	16	2	38	1	13	1	41
4590	2	11	9	30328	2	2001	2	16	2	38	1	13	1	41
4620	3	12	9	30608	1	2042	2	17	2	39	1	13	1	42
4650	4	13	13	30941	1	2080	2	17	5	42	1	13	1	43
4680	4	13	10	31333	2	2112	3	17	4	43	1	13	0	46
4710	4	13	9	31661	2	2149	4	18	6	44	1	13	1	48
4740	4	13	9	31946	2	2200	4	18	4	45	1	13	2	48
4770	4	13	10	32246	2	2255	4	18	4	45	1	13	2	48
4800	4	13	8	32530	3	2318	4	18	4	45	1	13	2	49
4830	4	13	9	32801	2	2382	5	19	5	46	2	14	0	49
4860	3	13	6	33036	1	2406	4	19	4	46	2	14	1	51
4890	3	13	4	33253	3	2469	3	19	3	46	2	15	1	52
4920	3	13	8	33475	3	2536	3	19	3	46	3	15	3	52
4950	3	13	12	33741	2	2615	3	19	3	46	4	17	3	52
4980	3	13	7	34043	2	2681	3	19	3	46	4	17	3	52
5010	3	13	11	34285	2	2737	2	19	3	46	4	17	2	52
5040	3	13	5	34525	2	2798	2	19	3	46	2	17	2	52
5070	3	13	6	34745	1	2855	1	19	3	46	2	17	3	52
5100	3	13	11	34937	3	2942	3	20	3	47	3	18	3	52
5130	3	13	7	35192	2	3029	2	20	3	47	3	18	3	52
5160	3	13	8	35485	3	3111	2	20	3	47	3	18	3	55
5190	3	13	8	35767	3	3198	3	21	3	47	3	18	3	58
5220	3	13	8	35993	2	3270	2	21	2	48	3	18	0	67
5250	2	13	9	36279	2	3329	2	21	2	48	2	18	2	69
5280	2	13	9	36540	2	3391	2	21	2	48	2	18	2	69
5310	2	13	8	36765	2	3451	2	21	2	48	2	18	2	69
5340	2	13	5	36958	3	3511	2	21	2	48	2	18	1	69
5370	2	13	7	37168	2	3575	2	21	2	48	3	19	2	69
5400	3	14	7	37411	2	3638	2	21	3	49	3	19	1	69
5430	3	14	5	37582	3	3692	2	21	3	49	3	19	1	69
5460	3	14	5	37759	3	3779	2	22	3	49	2	19	3	70
5490	2	14	5	37957	2	3848	2	22	2	49	2	19	1	70
5520	3	14	7	38126	2	3909	2	22	2	49	2	19	1	70
5550	3	14	9	38341	3	3994	3	23	3	50	3	20	2	71
5580	3	14	9	38594	3	4087	2	23	3	52	3	20	0	71
5610	2	14	5	38796	2	4161	2	23	2	52	3	20	1	71
5640	2	14	10	38969	2	4225	2	23	2	52	3	20	2	75
5670	2	14	6	39197	1	4268	1	23	2	53	3	20	0	83
5700	2	14	8	39391	2	4320	1	23	1	53	3	21	1	86
5730	2	14	5	39630	1	4370	2	23	1	53	3	21	1	86
5760	1	14	7	39806	1	4406	1	23	1	53	1	21	1	88
5790	1	14	4	39939	1	4436	1	23	1	53	1	21	1	88
5820	1	14	6	40091	1	4466	2	24	1	53	1	21	1	88
5850	1	14	7	40261	1	4496	2	24	2	54	1	21	1	90
5880	1	14	5	40487	1	4526	2	24	2	54	1	21	1	90
5910	1	14	9	40711	1	4557	2	24	2	54	1	21	1	90
5940	0	14	4	40878	0	4564	1	24	1	54	1	21	0	90
5970	0	14	7	41055	0	4568	1	24	1	54	0	21	0	90
6000	0	14	4	41203	0	4568	1	24	1	54	0	21	0	90
6030	0	14	4	41323	0	4568	1	24	1	54	0	21	0	90
6060	0	14	3	41422	0	4568	1	24	1	54	0	21	0	90
6090	0	14	5	41548	0	4569	1	24	1	54	0	21	0	90
6120	0	14	2	41679	0	4569	1	24	1	54	0	21	0	90
6150	1	15	4	41817	0	4570	1	24	1	54	0	21	0	90
6180	1	15	3	41955	0	4571	0	24	0	54	0	21	0	90
6210	0	15	4	42080	0	4574	0	24	0	54	0	21	0	90
6240	0	15	4	42191	0	4575	0	24	0	54	0	21	0	90
6270	0	15	3	42348	0	4587	0	24	0	54	0	21	0	90
6300	0	15	6	42483	0	4602	0	24	0	54	0	21	0	90
6330	0	15	6	42646	1	4607	0	24	0	54	0	21	0	90
6360	0	15	6	42820	1	4628	0	24	0	54	0	21	0	90
6390	1	15	4	43010	1	4645	1	25	1	55	0	21	0	90
6420	1	15	3	43186	1	4676	1	25	1	55	0	21	1	91
6450	1	15	6	43363	0	4700	1	25	1	55	0	21	0	91
6480	1	15	10	43582	0	4701	1	25	1	55	0	21	1	91
6510	1	15	14	43877	0	4701	1	25	1	55	0	21	0	91
6540	1	15	10	44172	2	4737	1	25	1	55	0	21	1	91
6570	1	15	6	44423	1	4782	1	25	1	55	0	21	0	91
6600	1	15	5	44623	0	4796	1	26	1	55	0	21	1	91
6630	1	15	6	44812	1	4823	1	26	1	55	0	21	0	91
6660	1	15	4	44975	0	4826	1	26	1	55	0	21	1	91
6690	1	15	4	45128	1	4831	1	26	1	55	0	21	1	91
6720	1	15	9	45270	0	4839	1	26	1	55	0	21	1	91
6750	1	15	5	45434	0	4839	1	26	1	55	0	21	0	91
6780	1	15	4	45580	2	4862	1	26	1	55	0	21	1	91
6810	1	15	3	45687	1	4891	1	26	1	55	0	21	1	91
6840	1	15	3	45790	1	4921	1	26	1	55	1	22	1	91
6870	1	15	7	45889	1	4950	1	26	1	55	1	22	1	91
6900	1	15	3	45985	1	4980	1	26	1	55	1	22	1	91
6930	1	15	3	46087	2	5016	1	26	1	55	1	22	1	91
6960	1	15	4	46203	1	5057	1	26	1	55	1	22	0	91
6990	1	15	3	46313	1	5087	1	26	1	55	1	22	1	91
7020	1	15	6	46426	1	5117	1	26	1	55	1	22	0	91
7050	1	15	4	46573	1	5149	1	26	1	55	1	22	1	91
7080	1	15	5	46699	1	5184	1	26	1	55	1	22	1	91
7110	1	16	6	46840	1	5204	1	27	1	56	1	22	1	91
7140	1	16	6	46985	0	5216	2	27	1	56	1	22	0	91
7170	0	16	4	47119	0	5216	1	27	1	56	0	22	0	91
7200	0	16	5	47247	0	5216	1	27	1	56	0	22	0	91
7230	0	16	7	47467	0	5216	1	27	1	56	0	22	0	91
7260	0	16	3	47635	0	5216	1	27	1	56	0	22	0	91
7290	1	16	5	47774	0	5216	1	27	1	56	0	22	0	91
7320	1	16	6	47931	0	5216	0	27	0	56	0	22	0	92
7350	0	16	4	48044	0	5216	0	27	0	56	0	22	0	92
7380	0	16	2	48152	0	5216	0	27	0	56	0	22	0	92
7410	0	16	3	48237	0	5216	0	27	0	56	0	22	0	92
7440	0	16	4	48340	0	5216	0	27	0	56	0	22	0	92
7470	0	16	4	48449	0	5218	0	27	0	56	0	22	0	92
7500	0	16	5	48574	0	5218	1	28	1	57	0	22	0	92
7530	0	16	6	48737	0	5218	1	28	1	57	0	22	1	93
7560	0	16	6	48912	0	5218	1	28	1	57	0	22	1	93
7590	0	16	3	49066	0	5218	1	28	1	57	0	22	0	93
7620	0	16	3	49139	0	5218	1	28	1	57	0	22	0	93
7650	0	16	3	49276	0	5220	1	28	1	57	0	22	0	93
7680	0	16	4	49392	0	5221	1	28	1	57	0	22	0	93
7710	0	16	4	49551	0	5221	1	28	1	57	0	22	0	93
7740	0	16	6	49681	0	5221	1	28	1	57	0	22	0	93
7770	0	16	5	49843	0	5222	1	28	1	57	0	22	0	93
7800	0	16	4	49966	0	5222	1	28	1	57	0	22	0	93
7830	0	16	4	50130	0	5222	1	28	1	57	0	22	0	93
7860	0	16	4	50242	0	5226	1	28	1	57	0	22	0	93
7890	0	16	8	50423	1	5235	1	28	1	57	0	22	0	93
7920	0	16	8	50642	0	5236	1	28	1	58	0	22	0	93
7950	1	17	7	50855	0	5237	1	28	1	58	0	22	0	93
7980	2	18	9	51119	0	5241	3	29	2	59	0	22	0	93
8010	2	18	10	51509	1	5262	3	31	2	60	1	23	2	96
8040	2	18	11	51804	2	5301	3	31	3	62	1	23	0	97
8070	2	18	9	52141	1	5352	2	31	2	62	2	24	1	97
8100	2	18	11	52383	1	5413	2	31	2	62	2	24	2	100
8130	2	18	8	52707	1	5451	2	31	2	62	2	24	2	100
8160	3	19	11	52998	1	5473	3	32	3	64	2	24	0	100
8190	1	19	8	53374	1	5499	2	32	2	64	2	24	0	100
8220	1	19	9	53600	1	5524	2	32	2	64	1	24	1	100
8250	0	19	6	53825	0	5528	1	32	1	64	1	24	1	101
8280	0	19	6	54041	0	5529	1	32	1	64	0	24	0	101
8310	0	19	5	54262	0	5530	1	32	1	64	0	24	0	101
8340	0	19	7	54480	0	5531	1	32	1	64	0	24	0	101
8370	1	19	7	54718	0	5535	1	32	1	64	0	24	0	101
8400	1	19	5	54907	2	5540	1	32	1	64	0	24	1	101
8430	1	19	7	55125	1	5557	1	32	1	64	0	24	0	102
8460	1	19	6	55349	0	5562	1	32	1	64	0	24	1	102
8490	1	19	6	55568	1	5565	1	32	1	64	0	24	1	102
8520	1	19	9	55818	0	5571	1	32	1	64	0	24	1	102
8550	1	19	6	56108	0	5571	1	32	1	64	0	24	1	102
8580	1	19	7	56331	0	5571	1	32	1	64	0	24	1	102
8610	0	19	6	56516	0	5573	2	33	1	64	0	24	0	102
8640	0	19	4	56702	0	5576	2	33	2	65	0	24	0	102
8670	0	19	7	56910	0	5576	3	34	3	66	0	24	0	102
8700	0	19	6	57127	0	5582	3	34	3	66	0	24	1	103
8730	0	19	5	57262	0	5583	3	34	4	67	0	24	0	103
8760	0	19	8	57428	0	5584	2	34	3	67	0	24	0	103
8790	0	19	10	57651	0	5585	2	34	3	67	0	24	0	103
8820	0	19	2	57853	0	5585	2	34	3	67	0	24	1	103
8850	0	19	8	58017	0	5586	3	35	4	68	0	24	1	103
8880	1	20	6	58214	1	5586	3	35	3	68	0	24	1	104
8910	2	20	7	58452	1	5611	4	36	4	69	1	25	1	104
8940	2	20	5	58650	1	5648	3	36	4	69	1	25	1	104
8970	2	20	11	58875	1	5681	4	36	4	69	1	25	0	105
9000	2	20	10	59139	0	5717	4	36	4	70	1	25	0	106
9030	2	20	7	59435	0	5725	4	36	4	70	1	25	1	106
9060	1	20	9	59721	1	5750	3	36	3	70	1	25	0	106
9090	0	20	6	59919	1	5780	3	36	3	70	0	25	0	106
9120	1	20	5	60105	0	5785	3	36	3	71	0	25	0	106
9150	1	20	7	60277	0	5787	3	36	3	71	0	25	0	106
9180	1	20	5	60590	1	5791	4	37	4	72	0	25	1	106
9210	1	20	6	60820	0	5795	5	38	4	72	0	25	1	107
9240	1	20	12	61060	0	5819	4	38	5	73	0	25	1	109
9270	1	20	8	61378	1	5827	5	39	6	75	0	25	0	110
9300	0	20	7	61666	0	5859	4	39	5	75	0	25	0	110
9330	2	20	13	61943	1	5865	4	39	4	76	0	25	0	112
9360	4	22	10	62246	0	5873	4	39	4	76	0	25	0	113
9390	4	22	8	62543	0	5879	5	39	6	78	0	25	0	113
9420	2	22	8	62817	1	5893	4	39	5	78	1	26	0	113
9450	2	22	11	63071	1	5930	4	39	4	78	1	26	0	114
9480	2	22	9	63382	1	5964	5	40	4	78	1	26	0	114
9510	2	22	12	63637	1	5997	4	40	4	78	1	26	3	114
9540	2	22	11	63907	0	6009	4	40	3	78	1	26	1	115
9570	0	22	8	64115	0	6010	3	40	3	78	0	26	0	115
9600	0	22	6	64317	1	6012	4	41	3	78	0	26	0	115
9630	0	22	5	64507	0	6027	3	41	3	78	0	26	0	116
9660	0	22	7	64669	0	6048	3	41	3	79	0	26	0	116
9690	1	22	10	64862	1	6063	2	42	5	80	1	27	1	116
9720	2	23	10	65141	1	6093	5	43	6	81	1	27	1	118
9750	1	23	8	65414	0	6108	3	43	3	82	1	27	1	118
9780	1	23	10	65717	0	6108	3	43	4	83	0	27	0	118
9810	1	23	5	65963	0	6109	3	43	4	84	0	27	0	118
9840	1	23	7	66160	0	6109	2	43	3	84	0	27	0	118
9870	0	23	8	66406	0	6111	3	43	3	85	0	27	0	118
9900	0	23	9	66672	0	6116	3	43	3	85	0	27	0	119
9930	1	23	15	67002	0	6116	3	43	3	85	0	27	0	119
9960	1	23	14	67373	0	6125	2	43	2	85	0	27	0	119
9990	2	23	11	67720	0	6126	1	43	2	85	0	27	0	119
10020	2	25	12	68043	0	6126	1	43	2	87	0	27	0	120
10050	1	25	6	68259	1	6142	1	43	1	87	0	27	1	120
10080	1	25	5	68440	0	6145	1	43	2	88	0	27	0	120
10110	0	25	2	68615	0	6145	1	43	2	88	0	27	0	120
10140	1	25	7	68750	1	6155	2	44	2	89	1	27	0	120
10170	1	25	7	69003	1	6186	2	44	2	89	1	28	0	121
10200	2	25	5	69222	1	6216	1	44	1	89	1	28	1	121
10230	0	25	4	69402	0	6229	0	44	0	90	1	28	0	122
10260	0	25	6	69551	0	6234	0	44	0	90	0	28	0	122
10290	0	25	4	69701	0	6235	0	44	0	90	0	28	0	122


==> sample_density.txt <==
quiet	average	busy
0.4159	0.5493	0.7716
0.3518	0.4270	0.6697
0.3073	0.4283	0.7272
0.3141	0.4080	0.7602
0.3027	0.4288	0.7631
0.3555	0.4680	0.6713
0.3152	0.4512	0.6687
0.3145	0.4546	0.6812
0.3409	0.4036	0.7791

==> sample_distance.txt <==
close	average	far
0.3357	0.4895	0.8766
0.3084	0.4757	0.7186
0.3468	0.4532	0.6500
0.3291	0.4647	0.7085
0.3246	0.4357	0.7280
0.3218	0.4575	0.7627
0.3320	0.4183	0.6993
0.3291	0.4138	0.7431
0.3575	0.4282	0.6662
